A Two-Field Formulation for Surfactant Transport within the Algebraic Volume of Fluid Method

Surfactant transport plays an important role in many technical processes and industrial applications such as chemical reactors, microfluidics, printing and coating technology. High fidelity numerical simulations of two-phase flow phenomena reveal rich insights into the flow dynamics, heat, mass and species transport. In the present study, a two-field formulation for surfactant transport within the algebraic volume of fluid method is presented. The slight diffuse nature of representing the interface in the algebraic volume of fluid method is utilized to track the concentration of surfactant at the interface as a volumetric concentration. Transport of insoluble and soluble surfactants is investigated by tracking two different concentrations of the surfactant, one within the bulk of the liquid and the other one at the interface. These two transport equations are in turn coupled by source terms considering the ad-/desorption processes at a liquid-gas interface. Appropriate boundary conditions at a solid-fluid interface are formulated to ensure surfactant conservation, while also enabling to study the ad-/desorption processes at a solid-fluid interface. The developed numerical method is verified by comparing the numerical simulations with well-known analytical and numerical reference solutions. The presented numerical methodology offers a seamless integration of surfactant transport into the algebraic volume of fluid method, where the latter has many advantages such as volume conservation and an inherent ability of handling large interface deformations and topological changes.

==> plotData/VerificationValidation/Marangoni_TeigenGrad/DS2/DropContour0.csv <==
Ca	Gamma	T	U:0	U:1	U:2	alpha1_S	cBulk	cSurf	cSurfS	contactlineDistance	deltaIF	deltaIFS	distance	filmThicknessVol	gamma_dot	gamma_dot_alpha	interfaceDensity	isInterface	isPinningFace	jSourceBulk	jSourceExplicit	jSourceImplicit	kappa	nHat:0	nHat:1	nHat:2	nHatAdsorption:0	nHatAdsorption:1	nHatAdsorption:2	p_rgh	psi0	rAU	rhoSource	sigma	tcl:0	tcl:1	tcl:2	theta	uCl:0	uCl:1	uCl:2	uClNorm	wallContactForce:0	wallContactForce:1	wallContactForce:2	wallDistance	wallFilmThicknessVol	p	Points:0	Points:1	Points:2
0	0.51666998863	293.14898682	0.022676529363	-1.0586684305E-016	-0.025695314631	0.45272034407	0	27.373277664	27.373277664	0	52.979888916	52.979888916	-0.000037553414586	0	0.39921411872	0.2096940577	82.319244385	1	0	0	0	0	4.002644062	-0.96796655655	0	-0.25099572539	-0.97018104792	0	-0.24192276597	0.62282752991	0	0.000097559503047	0	0.48333001137	0	0	0	0	0	0	0	0	0	0	0	0	0	0.62282752991	0.48402625322	0	0.125
0	0.51750099659	293.14898682	0.02424762398	-1.1438282627E-016	-0.024720611051	0.45227012038	0	28.638906479	28.638906479	0	55.339923859	55.339923859	-0.000073835682997	0	0.38735261559	0.19816030562	79.983726501	1	0	0	0	0	4.0013608932	-0.96463823318	0	-0.26349952817	-0.96151596308	0	-0.27405241132	0.60774803162	0	0.000097559808637	0	0.48249900341	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60774803162	0.48242849112	0	0.13124999404
0	0.52666914463	293.14898682	0.041381649673	-1.84862082E-016	-0.0099395532161	0.45240476727	0	29.260068893	29.260068893	0	55.55581665	55.55581665	-0.000084512379544	0	0.44573068619	0.23302711546	82.736244202	1	0	0	0	0	3.9947493076	-0.91601085663	0	-0.40109720826	-0.91342663765	0	-0.40630048513	0.61354780197	0	0.000097557145637	0	0.47333085537	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61354780197	0.45820206404	0	0.20000000298
0	0.52723383904	293.14898682	0.042405225337	-1.8772163876E-016	-0.0090869516134	0.45292821527	0	31.203151703	31.203151703	0	59.182132721	59.182132721	-0.000018748391085	0	0.42982056737	0.22073096037	87.719612122	1	0	0	0	0	3.9944024086	-0.91223520041	0	-0.40958383679	-0.90977013111	0	-0.41471996903	0.58732390404	0	0.000097556752735	0	0.47276616096	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58732390404	0.45625001192	0	0.20421536267
0	0.53333628178	293.14898682	0.052021764219	-2.0574053094E-016	0.0023169140331	0.45240610838	0	30.569875717	30.569875717	0	57.316921234	57.316921234	-0.000083649269072	0	0.47634920478	0.24485968053	85.29384613	1	0	0	0	0	3.9894342422	-0.86546963453	1.293160039E-016	-0.50091445446	-0.86374545097	0	-0.5034326911	0.60337281227	0	0.000097552961961	0	0.46666368842	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60337281227	0.43295404315	0	0.25
0	0.53371047974	293.14898682	0.052607219666	-2.0588619414E-016	0.0030125540216	0.4528837502	0	31.774866104	31.774866104	0	59.535900116	59.535900116	-0.000031593706808	0	0.47240427136	0.24189002812	92.767944336	1	0	0	0	0	3.9895367622	-0.86218714714	7.1681764583E-017	-0.50652360916	-0.86020946503	0	-0.50962734222	0.5875620842	0	0.000097552408988	0	0.46628952026	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5875620842	0.43125000596	0	0.25278553367
0	0.5466734767	293.14801025	0.06640587002	-1.6445328636E-016	0.030496874824	0.45265907049	0	33.489902496	33.489902496	0	61.260372162	61.260372162	-0.000031558287446	0	0.56184190512	0.27965995669	102.64472198	1	0	0	0	0	3.9850506783	-0.71396321058	0	-0.70014983416	-0.71394896507	0	-0.70016264915	0.57273846865	0	0.000097551615909	0	0.4533265233	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57273846865	0.35695037246	0	0.34999999404
0	0.54676771164	293.14801025	0.066451705992	-1.6367225581E-016	0.030708448961	0.4526694417	0	33.509620667	33.509620667	0	61.287624359	61.287624359	-0.000030117802453	0	0.56326168776	0.28001704812	102.6827774	1	0	0	0	0	3.9850754738	-0.71258068085	0	-0.70155656338	-0.71270817518	0	-0.70142328739	0.57251518965	0	0.000097551615909	0	0.45323231816	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57251518965	0.35624998808	0	0.35071069002
0	0.55673456192	293.14700317	0.063835002482	1.1795999199E-017	0.054873462766	0.45259028673	0	33.570655823	33.570655823	0	60.299736023	60.299736023	-0.000064548170485	0	0.75727206469	0.37572872639	90.641433716	1	0	0	0	0	3.9920346737	-0.52587002516	0	-0.85054010153	-0.52857798338	0	-0.84861415625	0.5530449152	0	0.000097551230283	0	0.44326543808	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5530449152	0.26249998808	0	0.42545685172
0	0.55723595619	293.14700317	0.063058704138	2.6265547054E-017	0.056361891329	0.4533315897	0	31.7194767	31.7194767	0	56.922393799	56.922393799	0.000013743787349	0	0.78388130665	0.39067900181	86.274375916	1	0	0	0	0	3.9936549664	-0.5135025382	0	-0.85806000233	-0.51641482115	0	-0.85631340742	0.57549935579	0	0.000097550000646	0	0.44276401401	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57549935579	0.25624999404	0	0.42913776636
0	0.56034171581	293.14700317	0.056249335408	1.4160425497E-016	0.064757317305	0.45259559155	0	30.98175621	30.98175621	0	55.291061401	55.291061401	-0.000061659717176	0	0.8500649333	0.42464360595	85.096862793	1	0	0	0	0	3.9987082481	-0.42610090971	0	-0.90465015173	-0.43058100343	-0.000000000000036387342792	-0.90226823092	0.5712415576	0	0.000097546842881	0	0.43965828419	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5712415576	0.21250000596	0	0.45250895619
0	0.56072342396	293.14700317	0.055192608386	1.5671454189E-016	0.065881945193	0.45341858268	0	32.273498535	32.273498535	0	57.556488037	57.556488037	0.000040961240302	0	0.86426442862	0.43137326837	83.264915466	1	0	0	0	0	4.000328064	-0.41372451186	0	-0.91037887335	-0.41917818785	-0.000000000000036384473044	-0.90780305862	0.5550557971	0	0.000097545489552	0	0.43927657604	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5550557971	0.20624999702	0	0.45526751876
0	0.56409209967	293.14700317	0.039492513984	3.2237192529E-016	0.075018964708	0.45332372189	0	31.91501236	31.91501236	0	56.577507019	56.577507019	0.000020295405193	0	0.96213936806	0.48637616634	80.453521729	1	0	0	0	0	4.0099382401	-0.27615848184	0	-0.96109122038	-0.28592020273	0	-0.95822840929	0.53542226553	0	0.000097523996374	0	0.43590787053	0	0	0	0	0	0	0	0	0	0	0	0	0	0.53542226553	0.13750000298	0	0.4805302918
0	0.56418007612	293.14700317	0.038902945817	3.2762929997E-016	0.075240924954	0.45282018185	0	32.800197601	32.800197601	0	58.137882233	58.137882233	-0.000023893770049	0	0.96647179127	0.48827630281	83.311470032	1	0	0	0	0	4.0094842911	-0.27144926786	0	-0.96241492033	-0.28199866414	0	-0.95931690931	0.52369278669	0	0.000097522337455	0	0.43581989408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.52369278669	0.13516777754	0	0.48124998808
0	0.52167409658	293.14898682	0.032115634531	-1.510779082E-016	-0.018291937187	0.45330449939	0	28.246442795	28.246442795	0	54.146305084	54.146305084	0.0000086648178694	0	0.42366474867	0.22407029569	84.535247803	1	0	0	0	0	4.0001349449	-0.9452893734	0	-0.32616719604	-0.94710987806	0.000000000000018694510119	-0.3207680285	0.61656558514	0	0.000097560463473	0	0.47832593322	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61656558514	0.4726755619	0	0.16249999404
0	0.5225020647	293.14898682	0.033680867404	-1.5751447186E-016	-0.01706793718	0.4523589015	0	28.675683975	28.675683975	0	54.880512238	54.880512238	-0.000079932069639	0	0.42408743501	0.22296749055	82.050979614	1	0	0	0	0	3.9982163906	-0.94090878963	0	-0.33859610558	-0.93854010105	0	-0.34426081181	0.61249530315	0	0.000097559524875	0	0.4774979353	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61249530315	0.4706145227	0	0.16875000298
0	0.52902472019	293.14898682	0.045313481241	-1.9562693108E-016	-0.0059375488199	0.45295080543	0	31.610090256	31.610090256	0	59.750900269	59.750900269	-0.00001272974896	0	0.43002015352	0.22029910982	88.889610291	1	0	0	0	0	3.9930891991	-0.89971548319	0	-0.43641069531	-0.89695411921	0	-0.4418053925	0.5832323432	0	0.000097556359833	0	0.47097525001	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5832323432	0.44999998808	0	0.2176413238
0	0.52917605639	293.14898682	0.045528486371	-1.9604978581E-016	-0.0055972374976	0.45329141617	0	31.152496338	31.152496338	0	58.870483398	58.870483398	0.000029361475754	0	0.43573179841	0.22506161034	85.613983154	1	0	0	0	0	3.9933648109	-0.89862501621	0	-0.43866989017	-0.89571905136	-2.7969133797E-015	-0.44436901808	0.58981013298	0	0.000097556163382	0	0.47082394361	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58981013298	0.4494176209	0	0.21875
0	0.5350971818	293.14898682	0.05448237434	-2.0651806749E-016	0.0057434234768	0.45280632377	0	32.530647278	32.530647278	0	60.794567108	60.794567108	-0.000037138965126	0	0.46712258458	0.2402099371	92.173240662	1	0	0	0	0	3.9878742695	-0.84967374802	0	-0.5272616148	-0.84758085012	0	-0.53024154902	0.57772797346	0	0.000097553602245	0	0.46490284801	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57772797346	0.42500001192	0	0.26318407059
0	0.53583991528	293.14898682	0.05538938567	-2.0653825069E-016	0.0073415045626	0.45277756453	0	30.421268463	30.421268463	0	56.772640228	56.772640228	-0.000041756433347	0	0.4731541872	0.24496012926	85.452285767	1	0	0	0	0	3.9880280495	-0.84269344807	0	-0.53834700584	-0.83680015802	0	-0.54735553265	0.60677200556	0	0.000097555050161	0	0.46416008472	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60677200556	0.42151382565	0	0.26875001192
0	0.54834139347	293.14801025	0.067171916366	-1.4751698169E-016	0.034368686378	0.45273405313	0	33.848838806	33.848838806	0	61.728931427	61.728931427	-0.00003040932279	0	0.58432412148	0.2900685668	106.27102661	1	0	0	0	0	3.985468626	-0.68865996599	0	-0.72505378723	-0.68826162815	0	-0.72541719675	0.56765186787	0	0.00009755139763	0	0.45165860653	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56765186787	0.3442337513	0	0.36250001192
0	0.54840236902	293.14801025	0.067192591727	-1.4681913242E-016	0.034513987601	0.4527118206	0	33.822418213	33.822418213	0	61.67514801	61.67514801	-0.000034406410123	0	0.58535468578	0.29030478001	106.19961548	1	0	0	0	0	3.9854626656	-0.68769985437	0	-0.72596496344	-0.68732327223	0	-0.72630625963	0.56800329685	0	0.000097551412182	0	0.45159763098	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56800329685	0.34375	0	0.36296322942
0	0.55566596985	293.14700317	0.065040796995	-1.6115370922E-017	0.052281461656	0.45341998339	0	32.520309448	32.520309448	0	58.524196625	58.524196625	0.00002521947863	0	0.7144291997	0.35404032469	88.498939514	1	0	0	0	0	3.9915959835	-0.55089765787	0	-0.83454436064	-0.55168753862	0	-0.83398336172	0.57012951374	0	0.000097553223895	0	0.44433405995	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57012951374	0.27500000596	0	0.41735631227
0	0.55584716797	293.14700317	0.064869180322	-1.175720691E-017	0.052661269903	0.45301747322	0	33.292793274	33.292793274	0	59.896129608	59.896129608	-0.000018609936888	0	0.7181802392	0.35661074519	93.855186462	1	0	0	0	0	3.9913442135	-0.54675847292	0	-0.8372527957	-0.5494607091	0	-0.83543980122	0.55946153402	0	0.000097553085652	0	0.44415283203	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55946153402	0.272960186	0	0.41874998808
0	0.56244468689	293.14700317	0.048599280417	2.3261134094E-016	0.070432804525	0.45325246453	0	32.52765274	32.52765274	0	57.832454681	57.832454681	0.000027116586352	0	0.90928250551	0.45739522576	82.644332886	1	0	0	0	0	4.0050444603	-0.35123494267	0	-0.93626540899	-0.36015105247	0	-0.93282771111	0.5394116044	0	0.000097539312264	0	0.43755525351	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5394116044	0.17499999702	0	0.46818995476
0	0.56251347065	293.14700317	0.048288315535	2.3569289974E-016	0.070594653487	0.45286375284	0	33.120933533	33.120933533	0	58.880458832	58.880458832	-0.000017008454961	0	0.91408634186	0.46040952206	85.492424011	1	0	0	0	0	4.0047850609	-0.34843981266	0	-0.93729752302	-0.35721001029	0	-0.93389040232	0.53125160933	0	0.000097538904811	0	0.43748646975	0	0	0	0	0	0	0	0	0	0	0	0	0	0.53125160933	0.17362251878	0	0.46875
0	0.56531703472	293.14700317	0.029438145459	3.9892022503E-016	0.07879576087	0.45245692134	0	29.873825073	29.873825073	0	52.84444046	52.84444046	-0.000040421076847	0	1.0115693808	0.51565939188	81.520248413	1	0	0	0	0	4.0124902725	-0.20094120502	9.3874183973E-016	-0.97958242893	-0.19516767561	0	-0.98064875603	0.55084401369	0	0.000097485535662	0	0.43468299508	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55084401369	0.10000000149	0	0.48983150721
0	0.56548142433	293.14700317	0.027671243995	4.0855326604E-016	0.079322978854	0.45304137468	0	29.641195297	29.641195297	0	52.417549133	52.417549133	-0.000020041854441	0	1.0146700144	0.51769697666	81.287994385	1	0	0	0	0	4.014705658	-0.18844009936	-5.7360621202E-017	-0.9820638895	-0.17724449933	0	-0.98415648937	0.55155611038	0	0.00009747484728	0	0.43451854587	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55155611038	0.09375	0	0.49098628759
0	0.51917278767	293.14898682	0.027405628935	-1.3014743291E-016	-0.022157151252	0.45321318507	0	27.79302597	27.79302597	0	53.533618927	53.533618927	-0.0000069404977694	0	0.41019514203	0.21516299248	83.373001099	1	0	0	0	0	4.00192976	-0.95742619038	0	-0.28860467672	-0.95950430632	-0.000000000000026725397205	-0.28151041269	0.61920428276	0	0.000097560390714	0	0.48082718253	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61920428276	0.47872367501	0	0.14374999702
0	0.52000176907	293.14898682	0.029007157311	-1.3774114946E-016	-0.02099603042	0.45236480236	0	28.264585495	28.264585495	0	54.353992462	54.353992462	-0.000069038091169	0	0.41695672274	0.21812000871	82.577285767	1	0	0	0	0	4.0000042915	-0.9535830617	0	-0.30105963349	-0.95125198364	-0.00000000000013733694629	-0.30743288994	0.614757061	0	0.00009755956853	0	0.47999823093	0	0	0	0	0	0	0	0	0	0	0	0	0	0.614757061	0.47692087293	0	0.15000000596
0	0.53917998075	293.14898682	0.059947550297	-2.0190056002E-016	0.014546004124	0.45336660743	0	31.425899506	31.425899506	0	58.285663605	58.285663605	0.000005063457138	0	0.5127364397	0.26517167687	88.943061829	1	0	0	0	0	3.9872870445	-0.80864059925	8.4108009235E-017	-0.58826065063	-0.80507838726	0.000000000000012091082767	-0.59306162596	0.60131728649	0	0.000097554584499	0	0.46082001925	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60131728649	0.40439113975	0	0.29374998808
0	0.53998023272	293.14898682	0.060904946178	-1.9906988179E-016	0.016009503976	0.45297154784	0	33.436553955	33.436553955	0	61.921512604	61.921512604	-0.000022758975319	0	0.48025876284	0.24311290681	98.417434692	1	0	0	0	0	3.9865403175	-0.79980653524	9.5484932266E-018	-0.60022252798	-0.80010420084	1.4125568238E-015	-0.59970092773	0.57415783405	0	0.000097555690445	0	0.46001973748	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57415783405	0.40000000596	0	0.299785465
0	0.54311144352	293.14898682	0.064197443426	-1.8606742312E-016	0.022972652689	0.45316842198	0	32.633792877	32.633792877	0	60.085758209	60.085758209	-0.000030453969885	0	0.53349119425	0.2681568861	92.701576233	1	0	0	0	0	3.9854831696	-0.76247775555	0	-0.64697045088	-0.76104158163	0	-0.64866328239	0.59028208256	0	0.000097554759122	0	0.45688852668	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59028208256	0.38124999404	0	0.32325345278
0	0.54334783554	293.14898682	0.064352214336	-1.848439502E-016	0.023476803675	0.45333749056	0	32.340381622	32.340381622	0	59.52173233	59.52173233	-0.00001221281218	0	0.53163433075	0.2665464282	91.202049255	1	0	0	0	0	3.9856338501	-0.75947517157	0	-0.65049731731	-0.7580755353	0.000000000000032924966871	-0.65210497379	0.5931096077	0	0.000097555093816	0	0.45665216446	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5931096077	0.37973570824	0	0.32499998808
0	0.5499227643	293.14801025	0.067711502314	-1.2596216371E-016	0.038288790733	0.45321387053	0	33.598957062	33.598957062	0	61.096866608	61.096866608	-0.000019501487259	0	0.61125922203	0.30148947239	101.42141724	1	0	0	0	0	3.9864947796	-0.66290348768	0	-0.74867421389	-0.66281974316	0	-0.74872344732	0.5721308589	0	0.000097550364444	0	0.4500772655	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5721308589	0.33125001192	0	0.37431645393
0	0.55001366138	293.14801025	0.067748978734	-1.2474378622E-016	0.038508042693	0.45313695073	0	33.708435059	33.708435059	0	61.287361145	61.287361145	-0.000031670850149	0	0.61177897453	0.30164194107	101.78661346	1	0	0	0	0	3.9864397049	-0.66136550903	0	-0.75003141165	-0.66140848398	0	-0.74998325109	0.57089585066	0	0.00009755037172	0	0.44998636842	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57089585066	0.3304899931	0	0.375
0	0.55269157887	293.14718628	0.067279353738	-8.1416912769E-017	0.04510178417	0.45247372985	0	32.760204315	32.760204315	0	59.2748909	59.2748909	-0.000057230634411	0	0.64495033026	0.31760460138	92.771453857	1	0	0	0	0	3.987609148	-0.6130040288	0	-0.79004853964	-0.61362761259	0	-0.78945040703	0.57890534401	0	0.000097553820524	0	0.44730839133	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57890534401	0.30625000596	0	0.39515706897
0	0.55332326889	293.14700317	0.06715118885	-6.842352662E-017	0.046468187124	0.45300856233	0	34.202934265	34.202934265	0	61.813514709	61.813514709	-0.000015110971617	0	0.65455538034	0.32056945562	98.177742004	1	0	0	0	0	3.9885649681	-0.60064816475	0	-0.79948806763	-0.59992444515	-0.00000000000043551650459	-0.79993516207	0.55807685852	0	0.000097552852822	0	0.44667670131	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55807685852	0.30000001192	0	0.39983153343
0	0.55918031931	293.14700317	0.0592761226	9.3790965633E-017	0.061468083411	0.45294508338	0	33.519645691	33.519645691	0	59.94467926	59.94467926	-0.000012459790014	0	0.81544882059	0.40727058053	90.09223938	1	0	0	0	0	3.9967079163	-0.46131566167	4.6286221282E-017	-0.88720363379	-0.46565514803	0	-0.88481354713	0.54468870163	0	0.000097549134807	0	0.44081971049	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54468870163	0.23011241853	0	0.44374999404
0	0.55952972174	293.14700317	0.058363035321	1.0847201861E-016	0.062461752445	0.45267638564	0	31.077127457	31.077127457	0	55.541809082	55.541809082	-0.00005272821727	0	0.82548928261	0.41252186894	86.024513245	1	0	0	0	0	3.9972817898	-0.45106744766	1.4591754526E-016	-0.89246314764	-0.45575901866	0	-0.88985854387	0.57291907072	0	0.000097548705526	0	0.44047027826	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57291907072	0.22499999404	0	0.44641378522
0	0.56332397461	293.14700317	0.044221095741	2.7761070742E-016	0.072828024626	0.45298993587	0	32.918239594	32.918239594	0	58.43567276	58.43567276	0.0000051451374929	0	0.94668763876	0.4775441885	83.320205688	1	0	0	0	0	4.0072684288	-0.31369194388	0	-0.94950395823	-0.32622918487	0	-0.94523429871	0.52873152494	0	0.000097532916698	0	0.43667602539	0	0	0	0	0	0	0	0	0	0	0	0	0	0.52873152494	0.15625	0	0.47481068969
0	0.56334674358	293.14700317	0.044091425836	2.7885656054E-016	0.072883188725	0.4528324008	0	33.129261017	33.129261017	0	58.808044434	58.808044434	-0.000012806973245	0	0.9481113553	0.47840639949	84.436721802	1	0	0	0	0	4.0071492195	-0.31263762712	0	-0.94984614849	-0.32484421134	0	-0.94568115473	0.52576512098	0	0.000097532669315	0	0.43665325642	0	0	0	0	0	0	0	0	0	0	0	0	0	0.52576512098	0.15573063493	0	0.47499999404
0	0.56653410196	293.14801025	0.0094518512487	3.5751061065E-016	0.082132302225	0.45341509581	0	30.628787994	30.628787994	0	54.063434601	54.063434601	-0.000025753828595	0	1.0401498079	0.53119903803	80.157501221	1	0	0	0	0	4.0234575272	-0.063092783093	-3.7978366625E-017	-0.9979878664	-0.062383450568	0.000000000000040276799501	-0.99803298712	0.53319257498	0	0.000094870360044	0	0.43346589804	0	0	0	0	0	0	0	0	0	0	0	0	0	0.53319257498	0.03125	0	0.49882146716
0	0.56657797098	293.14801025	0.0077295186929	3.3509878061E-016	0.082196719944	0.45330488682	0	31.08940506	31.08940506	0	54.872253418	54.872253418	-0.000025539929993	0	1.0421985388	0.5318313241	80.120750427	1	0	0	0	0	4.0237660408	-0.051536750048	-2.388128662E-016	-0.99865698814	-0.054893899709	0	-0.99849098921	0.52796387672	0	0.000078706500062	0	0.43342205882	0	0	0	0	0	0	0	0	0	0	0	0	0	0.52796387672	0.025000000373	0	0.49916192889
0	0.56624102592	293.14700317	0.016922054812	4.2063844096E-016	0.081553421915	0.45275914669	0	29.3555336	29.3555336	0	51.842838287	51.842838287	-0.000025250859835	0	1.0436093807	0.53376358747	80.450500488	1	0	0	0	0	4.0175790787	-0.11322505027	-4.9799687477E-016	-0.99354916811	-0.10550609976	0	-0.99440002441	0.54870045185	0	0.000097312295111	0	0.43375900388	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54870045185	0.05624999851	0	0.49671855569
0	0.56633001566	293.14715576	0.015045649372	4.1071081777E-016	0.08177947998	0.45307925344	0	29.402017593	29.402017593	0	51.916755676	51.916755676	-0.000022847429136	0	1.0420496464	0.53286576271	80.357254028	1	0	0	0	0	4.0197529793	-0.10069898516	0	-0.99489670992	-0.094027899206	0	-0.99555504322	0.54707187414	0	0.000097244912467	0	0.43367001414	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54707187414	0.050000000745	0	0.49734276533
0	0.5658467412	293.14700317	0.023247187957	4.1951363415E-016	0.080255515873	0.45278200507	0	32.528938293	32.528938293	0	57.487171173	57.487171173	-0.000026638917916	0	1.0117368698	0.51211863756	81.142105103	1	0	0	0	0	4.01597929	-0.15683838725	0	-0.98758524656	-0.16854974627	0	-0.98565220833	0.51773875952	0	0.000097434472991	0	0.434153229	0	0	0	0	0	0	0	0	0	0	0	0	0	0.51773875952	0.077996470034	0	0.49375000596
0	0.56591004133	293.14700317	0.022388614714	4.2121312635E-016	0.080418415368	0.45239326358	0	31.732234955	31.732234955	0	56.072940826	56.072940826	-0.000048328885896	0	1.0133241415	0.51391911507	79.241065979	1	0	0	0	0	4.0151729584	-0.15081180632	0	-0.98854267597	-0.16395691037	0	-0.98640668392	0.52735704184	0	0.000097424337582	0	0.43408992887	0	0	0	0	0	0	0	0	0	0	0	0	0	0.52735704184	0.07500000298	0	0.49427908659
0	0.52083855867	293.14898682	0.030633520335	-1.4471874218E-016	-0.019880158827	0.4530262053	0	30.434371948	30.434371948	0	58.433589935	58.433589935	0.0000054600786825	0	0.39835387468	0.20239475369	83.337799072	1	0	0	0	0	4.0002031326	-0.94951605797	0	-0.31365510821	-0.94523453712	-0.00000000000011935931573	-0.32622894645	0.58608108759	0	0.000097559546703	0	0.47916144133	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58608108759	0.47481068969	0	0.15625
0	0.54083734751	293.14898682	0.061933215708	-1.9509422677E-016	0.017818232998	0.45248544216	0	32.058586121	32.058586121	0	59.274543762	59.274543762	-0.000057200410083	0	0.48810976744	0.24190850556	92.883735657	1	0	0	0	0	3.9857325554	-0.79003763199	0	-0.61301839352	-0.78945040703	0	-0.61362761259	0.5941541791	0	0.000097556810942	0	0.45916268229	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5941541791	0.39515706897	0	0.30625000596
0	0.54107171297	293.14898682	0.062231935561	-1.9381933631E-016	0.018324963748	0.45272803307	0	32.529151917	32.529151917	0	60.120845795	60.120845795	-0.000026785299269	0	0.49476331472	0.2440623492	94.736526489	1	0	0	0	0	3.9857621193	-0.78729999065	0	-0.61652308702	-0.78598946333	0	-0.61807501316	0.58882504702	0	0.000097556425317	0	0.45892828703	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58882504702	0.39375001192	0	0.30799880624
0	0.54417973757	293.14846802	0.064940415323	-1.8062524967E-016	0.025148294866	0.45321953297	0	33.246963501	33.246963501	0	61.096458435	61.096458435	-0.000019509538106	0	0.52774614096	0.26377364993	101.33195496	1	0	0	0	0	3.9854004383	-0.74865961075	0	-0.6629204154	-0.74872344732	0.000000000000095547383211	-0.66281974316	0.57920253277	0	0.00009755519568	0	0.45582026243	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57920253277	0.37431645393	0	0.33125001192
0	0.54500889778	293.14801025	0.065500758588	-1.7651831778E-016	0.026821857318	0.45291537046	0	34.145618439	34.145618439	0	62.651439667	62.651439667	-0.000031316078093	0	0.53372079134	0.26570153236	108.02458954	1	0	0	0	0	3.985044241	-0.73751813173	0	-0.67529910803	-0.73833370209	1.063223681E-016	-0.67438519001	0.56599223614	0	0.000097554824606	0	0.45499110222	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56599223614	0.36875000596	0	0.33749511838
0	0.54759979248	293.14801025	0.066844820976	-1.555769237E-016	0.032624259591	0.45265823603	0	33.545764923	33.545764923	0	61.260520935	61.260520935	-0.00003157111496	0	0.57521677017	0.28570598364	102.62950897	1	0	0	0	0	3.9851572514	-0.70013409853	0	-0.713978827	-0.70016264915	0	-0.71394896507	0.57166236639	0	0.000097551383078	0	0.45240020752	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57166236639	0.34999999404	0	0.35695037246
0	0.55084770918	293.14801025	0.067887276411	-1.1254788821E-016	0.040689960122	0.453160882	0	33.097652435	33.097652435	0	60.08581543	60.08581543	-0.000030475264793	0	0.63632428646	0.31318232417	92.761627197	1	0	0	0	0	3.9867372513	-0.64695358276	0	-0.76249194145	-0.64866328239	0	-0.76104158163	0.58019834757	0	0.000097549796919	0	0.44915226102	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58019834757	0.32325345278	0	0.38124999404
0	0.55134963989	293.14801025	0.067802637815	-1.0471752522E-016	0.042022507638	0.45316290855	0	32.16809845	32.16809845	0	58.343833923	58.343833923	-0.000017259913875	0	0.65063565969	0.32022178173	84.593864441	1	0	0	0	0	3.9870712757	-0.63800787926	0	-0.76999467611	-0.64146876335	0	-0.76711148024	0.59233099222	0	0.000097549367638	0	0.4486503005	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59233099222	0.31874999404	0	0.38502636552
0	0.55773067474	293.14700317	0.062176220119	4.1117209339E-017	0.057671286166	0.45238336921	0	31.966978073	31.966978073	0	57.316810608	57.316810608	-0.000083728635218	0	0.79229909182	0.39546078444	85.244491577	1	0	0	0	0	3.9935004711	-0.50091207027	2.2753351077E-016	-0.86547112465	-0.50343292952	0	-0.86374545097	0.57063388824	0	0.000097550604551	0	0.44226938486	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57063388824	0.25	0	0.43295404315
0	0.55819886923	293.14700317	0.061318080872	5.7496014124E-017	0.058919407427	0.45343443751	0	32.46440506	32.46440506	0	58.158603668	58.158603668	0.000039411745092	0	0.79380047321	0.39557692409	85.748817444	1	0	0	0	0	3.9952754974	-0.48859143257	2.2753351077E-016	-0.87248712778	-0.49070227146	0	-0.87121969461	0.56220585108	0	0.000097550393548	0	0.44180113077	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56220585108	0.24375000596	0	0.4363411963
0	0.56109750271	293.14700317	0.05391780287	1.7104937015E-016	0.066917002201	0.45237484574	0	31.171539307	31.171539307	0	55.555015564	55.555015564	-0.000084524857812	0	0.87830352783	0.43979948759	82.763618469	1	0	0	0	0	4.0002059937	-0.40111202002	0	-0.91600465775	-0.40630084276	0	-0.91342628002	0.56608062983	0	0.000097544347227	0	0.4389025569	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56608062983	0.20000000298	0	0.45820206404
0	0.5614516139	293.14700317	0.052684340626	1.8626806405E-016	0.067960739136	0.45343959332	0	31.247966766	31.247966766	0	55.655334473	55.655334473	0.000032548075978	0	0.89118474722	0.44685995579	82.554519653	1	0	0	0	0	4.0023908615	-0.3887373805	0	-0.92132478952	-0.39306253195	0	-0.91941851377	0.56340354681	0	0.000097542644653	0	0.43854835629	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56340354681	0.19374999404	0	0.460724473
0	0.5645467639	293.14700317	0.036213479936	3.5120177691E-016	0.076401501894	0.45267891884	0	29.909732819	29.909732819	0	52.980125427	52.980125427	-0.000037240435631	0	0.98505884409	0.50149381161	82.384246826	1	0	0	0	0	4.0100049973	-0.2510536015	-9.3419200225E-016	-0.96795147657	-0.24192276597	0	-0.97018134594	0.55408298969	0	0.000097514683148	0	0.43545326591	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55408298969	0.125	0	0.48402625322
0	0.56475555897	293.14700317	0.034570895135	3.6455157202E-016	0.077094122767	0.45336967707	0	30.268306732	30.268306732	0	53.595249176	53.595249176	0.0000028448582725	0	0.98991495371	0.50302439928	82.240501404	1	0	0	0	0	4.0120940208	-0.23857964575	-9.3853823418E-016	-0.97110152245	-0.23202753067	0	-0.97270601988	0.54997360706	0	0.000097509437182	0	0.43524444103	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54997360706	0.11874999851	0	0.48550057411
0	0.52076816559	293.14898682	0.030512312427	-1.4419740663E-016	-0.020029127598	0.45286878943	0	30.624713898	30.624713898	0	58.806526184	58.806526184	-0.000012514503396	0	0.39544606209	0.19995506108	84.434913635	1	0	0	0	0	4.0000534058	-0.94985824823	0	-0.31260067225	-0.94568145275	-0.0000000000001224009094	-0.32484391332	0.58300173283	0	0.000097559546703	0	0.47923186421	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58300173283	0.47499999404	0	0.15573063493
0	0.52751004696	293.14898682	0.042815022171	-1.8883822671E-016	-0.0084753045812	0.45344796777	0	30.359634399	30.359634399	0	57.55355072	57.55355072	0.000041077753849	0	0.43877020478	0.22831809521	83.280639648	1	0	0	0	0	3.9947786331	-0.91038453579	0	-0.41371133924	-0.90780347586	0	-0.41917794943	0.5996670723	0	0.000097556359833	0	0.47248995304	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5996670723	0.45526751876	0	0.20624999702
0	0.5341783762	293.14898682	0.053178243339	-2.0576578311E-016	0.0041164322756	0.45335319638	0	30.405290604	30.405290604	0	56.920562744	56.920562744	0.000013819499145	0	0.49088326097	0.25748959184	86.189323425	1	0	0	0	0	3.9896249771	-0.85805791616	0	-0.51350617409	-0.85631370544	0	-0.51641392708	0.60655295849	0	0.0000975524963	0	0.4658216536	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60655295849	0.42913776636	0	0.25624999404
0	0.54407668114	293.14855957	0.064873531461	-1.8115975393E-016	0.02493118681	0.45314279199	0	33.345428467	33.345428467	0	61.287242889	61.287242889	-0.000031676820072	0	0.52689665556	0.26314282417	101.69747162	1	0	0	0	0	3.9853136539	-0.7500166297	0	-0.66138255596	-0.74998325109	0.000000000000096101668019	-0.66140848398	0.57843601704	0	0.000097555181128	0	0.45592331886	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57843601704	0.375	0	0.3304899931
0	0.54750728607	293.14801025	0.066806465387	-1.5654360005E-016	0.032409969717	0.45266878605	0	33.555797577	33.555797577	0	61.287494659	61.287494659	-0.000030126908314	0	0.57379239798	0.28535452485	102.66946411	1	0	0	0	0	3.9851484299	-0.70154082775	0	-0.71259641647	-0.70142328739	0	-0.71270817518	0.57150733471	0	0.00009755139763	0	0.45249271393	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57150733471	0.35071069002	0	0.35624998808
0	0.55064672232	293.14801025	0.067832030356	-1.1545043189E-016	0.040187444538	0.45333039761	0	32.776317596	32.776317596	0	59.522399902	59.522399902	-0.000012233906091	0	0.63186347485	0.31036028266	91.267944336	1	0	0	0	0	3.9868471622	-0.65048032999	0	-0.75948935747	-0.65210497379	0	-0.7580755353	0.58395034075	0	0.00009755033534	0	0.44935327768	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58395034075	0.32499998808	0	0.37973570824
0	0.55751216412	293.14700317	0.062628380954	3.4423739922E-017	0.057078111917	0.45286136866	0	33.192321777	33.192321777	0	59.536407471	59.536407471	-0.000031681360269	0	0.78976279497	0.39441245794	92.776092529	1	0	0	0	0	3.9935600758	-0.50652074814	1.2612476756E-016	-0.86218893528	-0.50962793827	0	-0.86020934582	0.556253016	0	0.000097550386272	0	0.44248786569	0	0	0	0	0	0	0	0	0	0	0	0	0	0.556253016	0.25278553367	0	0.43125000596
0	0.56084692478	293.14700317	0.054822739214	1.6127659517E-016	0.066200189292	0.45289844275	0	33.192626953	33.192626953	0	59.183288574	59.183288574	-0.000018835069568	0	0.87009680271	0.43522897363	87.723602295	1	0	0	0	0	4.0000724792	-0.40959736705	0	-0.91222959757	-0.41472032666	-0.000000000000024539162816	-0.90976971388	0.54289972782	0	0.000097545052995	0	0.43915307522	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54289972782	0.20421537757	0	0.45625001192
0	0.56359308958	293.14700317	0.042595673352	2.9314873274E-016	0.073594994843	0.45232775807	0	30.632659912	30.632659912	0	54.352684021	54.352684021	-0.000069084402639	0	0.95854455233	0.48703855276	82.743148804	1	0	0	0	0	4.0070052147	-0.301099509	0	-0.9535703063	-0.30743357539	0	-0.9512514472	0.55307620764	0	0.000097530042694	0	0.43640691042	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55307620764	0.15000000596	0	0.47692087293
0	0.52500188351	293.14898682	0.038459930569	-1.7468496791E-016	-0.012995736673	0.45234197378	0	29.988498688	29.988498688	0	57.119762421	57.119762421	-0.000087913540483	0	0.42961674929	0.22035837173	82.025047302	1	0	0	0	0	3.9966015816	-0.92655050755	-1.2164278537E-016	-0.37611466646	-0.92288613319	0	-0.38441357017	0.60079586506	0	0.000097558106063	0	0.47499808669	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60079586506	0.46346390247	0	0.1875
0	0.52529215813	293.14898682	0.039030317217	-1.7644532736E-016	-0.012545851059	0.45285210013	0	30.952997208	30.952997208	0	58.9255867	58.9255867	-0.000027889447665	0	0.42447727919	0.21616256237	86.593818665	1	0	0	0	0	3.9968681335	-0.92475092411	-1.2198424552E-016	-0.38048243523	-0.92162835598	0	-0.38758760691	0.58745485544	0	0.000097557836853	0	0.47470781207	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58745485544	0.46250000596	0	0.18965950608
0	0.53167128563	293.14898682	0.049409672618	-2.0323724418E-016	-0.00091224414064	0.45259892941	0	29.819627762	29.819627762	0	56.085842133	56.085842133	-0.000063372353907	0	0.46081215143	0.23936119676	85.380714417	1	0	0	0	0	3.9909479618	-0.87941783667	0	-0.4760004878	-0.87699699402	0	-0.4800529778	0.61033403873	0	0.000097551870567	0	0.46832874417	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61033403873	0.43990662694	0	0.23749999702
0	0.53224396706	293.14898682	0.050389353186	-2.0418316823E-016	0.000065455526055	0.45298400521	0	31.763940811	31.763940811	0	59.678649902	59.678649902	-0.000016224221326	0	0.4544813633	0.23218850791	91.375640869	1	0	0	0	0	3.9906203747	-0.87470543385	8.8539394447E-017	-0.48458769917	-0.87296324968	0	-0.48752066493	0.58490568399	0	0.000097552285297	0	0.46775603294	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58490568399	0.4375	0	0.24177922308
0	0.54167413712	293.14898682	0.062922760844	-1.9163530156E-016	0.019783606753	0.45277971029	0	31.450050354	31.450050354	0	58.060337067	58.060337067	-0.000032310024835	0	0.52740377188	0.26518139243	84.185333252	1	0	0	0	0	3.9856991768	-0.78017985821	0	-0.62551224232	-0.77674353123	0	-0.62976849079	0.6055713892	0	0.000097555028333	0	0.45832592249	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6055713892	0.39018338919	0	0.3125
0	0.54211121798	293.14898682	0.063386015594	-1.8997130533E-016	0.020755494013	0.45296776295	0	32.261451721	32.261451721	0	59.51071167	59.51071167	-0.000025747636755	0	0.53285962343	0.26703807712	89.058929443	1	0	0	0	0	3.985616684	-0.77489346266	0	-0.63204264641	-0.77250516415	0	-0.63495641947	0.59559816122	0	0.000097554424428	0	0.45788881183	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59559816122	0.38749998808	0	0.31577539444
0	0.54500955343	293.14801025	0.065501175821	-1.7651410909E-016	0.026823300868	0.4529157877	0	34.145172119	34.145172119	0	62.650566101	62.650566101	-0.000031236169889	0	0.53373146057	0.265709728	108.02319336	1	0	0	0	0	3.9850447178	-0.73750907183	0	-0.6753090024	-0.738327384	0	-0.67439210415	0.56599515676	0	0.000097554824606	0	0.45499044657	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56599515676	0.36874544621	0	0.33750000596
0	0.54584056139	293.14801025	0.065968617797	-1.7118028968E-016	0.028632534668	0.4527143836	0	33.665054321	33.665054321	0	61.674968719	61.674968719	-0.000034397027775	0	0.54828172922	0.27296999097	106.24876404	1	0	0	0	0	3.9848814011	-0.72594952583	0	-0.68771618605	-0.72630625963	0	-0.68732327223	0.57112288475	0	0.000097552772786	0	0.45415943861	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57112288475	0.36296322942	0	0.34375
0	0.54917621613	293.14801025	0.06750959903	-1.3674104177E-016	0.036376304924	0.45291152596	0	34.406272888	34.406272888	0	62.650733948	62.650733948	-0.000031207899156	0	0.59471291304	0.29431712627	108.03768921	1	0	0	0	0	3.9857668877	-0.67529177666	0	-0.73752403259	-0.67439210415	0	-0.738327384	0.56091856956	0	0.000097550051578	0	0.45082375407	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56091856956	0.33750000596	0	0.36874544621
0	0.55167853832	293.14801025	0.067748516798	-9.9199052625E-017	0.042820308357	0.45295855403	0	32.830699921	32.830699921	0	59.510677338	59.510677338	-0.000025809551516	0	0.65843546391	0.32703632116	89.061279297	1	0	0	0	0	3.987123251	-0.6320271492	0	-0.77490633726	-0.63495641947	0	-0.77250516415	0.58303982019	0	0.000097549156635	0	0.44832146168	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58303982019	0.31577539444	0	0.38749998808
0	0.55203205347	293.1479187	0.067571789026	-9.3191729527E-017	0.043689634651	0.45276984572	0	32.05128479	32.05128479	0	58.060966492	58.060966492	-0.00003240328806	0	0.65843212605	0.32729738951	84.155754089	1	0	0	0	0	3.9873781204	-0.62549728155	0	-0.78019177914	-0.62976849079	0	-0.77674353123	0.59218633175	0	0.000097550058854	0	0.44796797633	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59218633175	0.3125	0	0.39018338919
0	0.55834710598	293.14700317	0.061044819653	6.248523009E-017	0.059263877571	0.45296010375	0	33.321666718	33.321666718	0	59.679504395	59.679504395	-0.000016269908883	0	0.79653322697	0.39754271507	91.380241394	1	0	0	0	0	3.9950456619	-0.48458817601	1.5578643201E-016	-0.87470549345	-0.4875202477	0	-0.87296324968	0.55065739155	0	0.000097550233477	0	0.44165292382	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55065739155	0.24177922308	0	0.4375
0	0.5586604476	293.14700317	0.060316968709	7.3908342886E-017	0.060101397336	0.45257467031	0	31.33281517	31.33281517	0	56.086017609	56.086017609	-0.000063407118432	0	0.80263978243	0.4008231461	85.325973511	1	0	0	0	0	3.9954254627	-0.47600194812	0	-0.87941706181	-0.48005288839	0	-0.87699699402	0.57346683741	0	0.000097550051578	0	0.4413395524	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57346683741	0.23749999702	0	0.43990662694
0	0.56167942286	293.14700317	0.051829848439	1.966740491E-016	0.068509191275	0.45282068849	0	33.097839355	33.097839355	0	58.926521301	58.926521301	-0.000028039359677	0	0.89888703823	0.4517763555	86.595535278	1	0	0	0	0	4.0023355484	-0.38050216436	0	-0.92474299669	-0.3875874579	0	-0.92162835598	0.53908783197	0	0.000097542135336	0	0.43832057714	0	0	0	0	0	0	0	0	0	0	0	0	0	0.53908783197	0.18965952098	0	0.46250000596
0	0.56179863214	293.14700317	0.051309574395	2.0207291799E-016	0.06880325824	0.45231038332	0	32.089096069	32.089096069	0	57.118934631	57.118934631	-0.00008811277803	0	0.89988809824	0.45299455523	82.05695343	1	0	0	0	0	4.0021395683	-0.37613517046	0	-0.92654234171	-0.38441327214	0	-0.92288613319	0.55081236362	0	0.000097541887953	0	0.43820139766	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55081236362	0.1875	0	0.46346393228
0	0.56563490629	293.14700317	0.025908648968	4.1533289128E-016	0.079742975533	0.45343413949	0	30.321264267	30.321264267	0	53.60559082	53.60559082	-0.0000070964551924	0	1.0104055405	0.51423621178	81.21849823	1	0	0	0	0	4.0164580345	-0.17592516541	-7.7472539738E-016	-0.98438310623	-0.17270444334	0	-0.98497384787	0.54417645931	0	0.000097461954283	0	0.43436509371	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54417645931	0.08749999851	0	0.49208280444
0	0.5158392787	293.14898682	0.021117987111	-9.7373974557E-017	-0.026804171503	0.45341238379	0	27.644384384	27.644384384	0	53.591651917	53.591651917	0.0000026899090244	0	0.38684973121	0.19959782064	82.432998657	1	0	0	0	0	4.004588604	-0.9711175561	0	-0.2385147661	-0.97270601988	0	-0.23202753067	0.61981356144	0	0.000097559131973	0	0.4841606617	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61981356144	0.48550057411	0	0.11874999851
0	0.52584302425	293.14898682	0.039945703	-1.7972263019E-016	-0.011329053901	0.45347028971	0	29.263755798	29.263755798	0	55.652053833	55.652053833	0.000032572253986	0	0.44882363081	0.23616585135	82.594924927	1	0	0	0	0	3.9969940186	-0.92133241892	-8.7330288002E-017	-0.38871896267	-0.91941851377	0	-0.39306247234	0.61241650581	0	0.000097557123809	0	0.47415697575	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61241650581	0.460724473	0	0.19374999404
0	0.53251218796	293.14898682	0.050765585154	-2.0432700501E-016	0.00069618667476	0.45345810056	0	30.968393326	30.968393326	0	58.156429291	58.156429291	0.000039476071834	0	0.46520999074	0.24060630798	85.726272583	1	0	0	0	0	3.9909636974	-0.87248706818	1.293160039E-016	-0.48859104514	-0.87121969461	0	-0.4907028079	0.59628176689	0	0.00009755318024	0	0.46748784184	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59628176689	0.4363411963	0	0.24375000596
0	0.54251211882	293.14898682	0.063707657158	-1.8853070081E-016	0.021711787209	0.45317146182	0	31.651498795	31.651498795	0	58.343105316	58.343105316	-0.0000172049713	0	0.5403778553	0.27237036824	84.565986633	1	0	0	0	0	3.985717535	-0.76998156309	0	-0.6380237937	-0.76711148024	0	-0.64146876335	0.60362637043	0	0.000097554577223	0	0.45748788118	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60362637043	0.38502636552	0	0.31874999404
0	0.5459048152	293.14801025	0.066004239023	-1.7072035079E-016	0.028772428632	0.45273646712	0	33.697753906	33.697753906	0	61.728942871	61.728942871	-0.000030398789022	0	0.54922783375	0.27320301533	106.31864929	1	0	0	0	0	3.9849059582	-0.72503829002	0	-0.68867617846	-0.72541719675	0	-0.68826162815	0.57072651386	0	0.000097552678199	0	0.4540951848	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57072651386	0.36250001192	0	0.3442337513
0	0.54917681217	293.14801025	0.0675098598	-1.3673280967E-016	0.036377735436	0.45291110873	0	34.406780243	34.406780243	0	62.651603699	62.651603699	-0.000031287840102	0	0.59471386671	0.29431700706	108.03914642	1	0	0	0	0	3.9857666492	-0.67528188229	0	-0.73753303289	-0.67438519001	0	-0.73833370209	0.56091237068	0	0.000097550051578	0	0.45082315803	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56091237068	0.33749511838	0	0.36875000596
0	0.55250859261	293.1473999	0.067392170429	-8.4779395342E-017	0.044688031077	0.45271676779	0	33.217727661	33.217727661	0	60.120857239	60.120857239	-0.000026835135941	0	0.64515286684	0.31821101904	94.639953613	1	0	0	0	0	3.9876685143	-0.6165086627	0	-0.78731131554	-0.61807501316	0	-0.78598946333	0.57398891449	0	0.00009755341307	0	0.44749134779	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57398891449	0.30799880624	0	0.39375001192
0	0.5630428791	293.14700317	0.045661527663	2.6193572746E-016	0.072094395757	0.45326948166	0	30.488441467	30.488441467	0	54.149211884	54.149211884	0.0000088203614723	0	0.93474149704	0.47263109684	84.388504028	1	0	0	0	0	4.0067968369	-0.32620108128	0	-0.94527763128	-0.32076793909	0	-0.94710987806	0.5580843091	0	0.000097535732493	0	0.4369571805	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5580843091	0.16249999404	0	0.4726755619
0	0.56662994623	293.14801025	0.0049988520332	2.7429359405E-016	0.082271158695	0.45307189226	0	31.704147339	31.704147339	0	55.952087402	55.952087402	-0.000013899548321	0	1.0470508337	0.53362745047	80.050247192	1	0	0	0	0	4.0250878334	-0.03310342133	0	-0.9994405508	-0.034725300968	0	-0.99937200546	0.51933276653	0	0.000071878821473	0	0.43337005377	0	0	0	0	0	0	0	0	0	0	0	0	0	0.51933276653	0.016666699201	0	0.49957582355
0	0.56664973497	293.14801025	0.0032112621702	1.8661645929E-016	0.082311078906	0.45297598839	0	31.964910507	31.964910507	0	56.410301208	56.410301208	-0.000041396477172	0	1.0544654131	0.53699737787	80.01675415	1	0	0	0	0	4.024263382	-0.02160946466	0	-0.99974399805	-0.018188454211	0	-0.99978995323	0.51798593998	0	0.000093980961537	0	0.43335029483	0	0	0	0	0	0	0	0	0	0	0	0	0	0.51798593998	0.011111100204	0	0.49974149466
0	0.56647670269	293.14801025	0.011313719675	3.772976444E-016	0.082042336464	0.45342093706	0	30.130872726	30.130872726	0	53.189922333	53.189922333	-0.000022126554541	0	1.0385376215	0.5306802392	80.21849823	1	0	0	0	0	4.0229096413	-0.075627610087	4.2473741868E-016	-0.9971164465	-0.073577597737	0.000000000000040276799501	-0.99727654457	0.53863531351	0	0.000096992327599	0	0.43352326751	0	0	0	0	0	0	0	0	0	0	0	0	0	0.53863531351	0.03750000149	0	0.4983920455
0	0.56614142656	293.14700317	0.018779998645	4.2566288159E-016	0.081218339503	0.45241978765	0	29.660640717	29.660640717	0	52.390899658	52.390899658	-0.000030195053114	0	1.0360515118	0.5289735198	80.57800293	1	0	0	0	0	4.0156617165	-0.12574438751	-6.0454811382E-016	-0.9920424819	-0.11930900067	0	-0.99282747507	0.54706579447	0	0.000097360694781	0	0.43385854363	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54706579447	0.0625	0	0.49601647258
0	0.51333510876	293.14898682	0.016353920102	-7.2551343165E-017	-0.029986765236	0.45250311494	0	27.127470016	27.127470016	0	52.845108032	52.845108032	-0.000040696195356	0	0.3841778934	0.19795978069	81.382499695	1	0	0	0	0	4.0044536591	-0.97959959507	-4.3788029953E-017	-0.20085680485	-0.98064875603	9.3718478141E-015	-0.19516718388	0.62569898367	0	0.000097561976872	0	0.48666486144	0	0	0	0	0	0	0	0	0	0	0	0	0	0.62569898367	0.48983150721	0	0.10000000149
0	0.51416766644	293.14898682	0.017957450822	-8.0972935156E-017	-0.029116833583	0.4522780776	0	28.381778717	28.381778717	0	55.19877243	55.19877243	-0.000062484898081	0	0.36914464831	0.18449297547	79.662216187	1	0	0	0	0	4.003554821	-0.97694694996	-1.9559478023E-017	-0.21338687837	-0.9741949439	8.7985047647E-015	-0.22509436309	0.61075478792	0	0.000097560841823	0	0.48583233356	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61075478792	0.48854145408	0	0.10625000298
0	0.5233412385	293.14898682	0.035283260047	-1.6309896009E-016	-0.015790458769	0.45328581333	0	30.264377594	30.264377594	0	57.829681396	57.829681396	0.000027336183848	0	0.41117221117	0.21239170432	82.676277161	1	0	0	0	0	3.9986341	-0.93627566099	0	-0.35120785236	-0.93282771111	0	-0.36015105247	0.59232836962	0	0.000097559459391	0	0.4766587913	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59232836962	0.46818995476	0	0.17499999702
0	0.52417343855	293.14898682	0.036803662777	-1.6882942914E-016	-0.014235197566	0.45303508639	0	28.431911469	28.431911469	0	54.241535187	54.241535187	-0.000014224800907	0	0.43271771073	0.22780427337	85.565994263	1	0	0	0	0	3.9980876446	-0.93150514364	-6.5774292111E-017	-0.3636674881	-0.93425047398	0	-0.35651648045	0.61849039793	0	0.000097558062407	0	0.47582653165	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61849039793	0.46584740281	0	0.18125000596
0	0.53068804741	293.14898682	0.047949429601	-2.0106827074E-016	-0.002913114382	0.4529709518	0	31.811752319	31.811752319	0	59.943515778	59.943515778	-0.000012375917322	0	0.4392555356	0.22482693195	90.088348389	1	0	0	0	0	3.9918663502	-0.88720554113	0	-0.46131202579	-0.88481354713	-0.000000000000065467718594	-0.4656547308	0.58189296722	0	0.000097551659564	0	0.46931192279	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58189296722	0.44374999404	0	0.23011241853
0	0.53084337711	293.14898682	0.048167031258	-2.0125927667E-016	-0.0025548010599	0.45331305265	0	31.346567154	31.346567154	0	59.051197052	59.051197052	0.000030271474316	0	0.44540208578	0.22991268337	86.443962097	1	0	0	0	0	3.9921271801	-0.88600426912	0	-0.46363148093	-0.88365936279	-0.000000000000066122542825	-0.4678798914	0.58850938082	0	0.000097551652289	0	0.46915659308	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58850938082	0.44311273098	0	0.23125000298
0	0.53668004274	293.14898682	0.056655507535	-2.0574644694E-016	0.0090183988214	0.45343777537	0	31.407310486	31.407310486	0	58.522727966	58.522727966	0.000025257126254	0	0.47591632605	0.24450607598	88.426651001	1	0	0	0	0	3.9884204865	-0.83453857899	6.1884359475E-017	-0.55090618134	-0.83398318291	0	-0.55168753862	0.59511554241	0	0.000097555617685	0	0.46331995726	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59511554241	0.41735631227	0	0.27500000596
0	0.53750413656	293.14898682	0.057974699885	-2.052314112E-016	0.010699861683	0.45250162482	0	32.173183441	32.173183441	0	59.855484009	59.855484009	-0.000069971327321	0	0.48822936416	0.2452108413	91.196975708	1	0	0	0	0	3.9870731831	-0.82627636194	0	-0.56322515011	-0.82575112581	0	-0.56366670132	0.58806163073	0	0.000097556425317	0	0.46249583364	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58806163073	0.41332051158	0	0.28125
0	0.55393534899	293.14700317	0.066825717688	-5.5805508415E-017	0.048111066222	0.45335236192	0	32.287509918	32.287509918	0	58.28679657	58.28679657	0.0000049818613661	0	0.69852620363	0.34325286746	89.057518005	1	0	0	0	0	3.9897067547	-0.58824849129	0	-0.80864912271	-0.59306162596	-0.00000000000018920016378	-0.80507838726	0.58199119568	0	0.00009755071369	0	0.44606459141	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58199119568	0.29374998808	0	0.40439113975
0	0.55417978764	293.14700317	0.06669780612	-5.0751060987E-017	0.048754859716	0.45300596952	0	33.102344513	33.102344513	0	59.732532501	59.732532501	-0.000025258948881	0	0.71546131372	0.35607725382	94.141120911	1	0	0	0	0	3.9895772934	-0.58318215609	0	-0.81230258942	-0.58691161871	0	-0.80960226059	0.57177907228	0	0.000097549462225	0	0.44582018256	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57177907228	0.29124352336	0	0.40625
0	0.55667710304	293.14700317	0.063926771283	1.0304276572E-017	0.05472676456	0.45278581977	0	33.84337616	33.84337616	0	60.795043945	60.795043945	-0.000037215882912	0	0.75473356247	0.37495914102	92.151420593	1	0	0	0	0	3.9921374321	-0.52725535631	0	-0.84967756271	-0.53024208546	0	-0.84758037329	0.5498893261	0	0.000097551332146	0	0.44332292676	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5498893261	0.26318407059	0	0.42500001192
0	0.56001377106	293.14700317	0.057241212577	1.2862170158E-016	0.063793055713	0.45292302966	0	33.461799622	33.461799622	0	59.752056122	59.752056122	-0.000012832093489	0	0.83972764015	0.41935130954	88.893104553	1	0	0	0	0	3.9983224869	-0.43641856313	0	-0.89971154928	-0.44180443883	-6.4551305178E-015	-0.89695435762	0.54263055325	0	0.000097547468613	0	0.43998625875	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54263055325	0.2176413238	0	0.44999998808
0	0.56384783983	293.14700317	0.041029244661	3.0808433235E-016	0.074360467494	0.45317512751	0	30.186346054	30.186346054	0	53.536216736	53.536216736	-0.0000067221853897	0	0.96062910557	0.48788145185	83.268249512	1	0	0	0	0	4.0090126991	-0.28864893317	0	-0.95741266012	-0.28151088953	0	-0.95950388908	0.55552059412	0	0.000097527401522	0	0.43615216017	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55552059412	0.14374999702	0	0.47872367501
0	0.51473993063	293.14898682	0.019079785794	-8.6675108017E-017	-0.028538577259	0.45284673572	0	29.777481079	29.777481079	0	57.849330902	57.849330902	-0.000022903715944	0	0.35372439027	0.17223663628	82.238143921	1	0	0	0	0	4.0042886734	-0.97500771284	0	-0.22200897336	-0.972214818	2.6282248625E-015	-0.23383308947	0.59027606249	0	0.000097559895949	0	0.48526009917	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59027606249	0.48750001192	0	0.11052937806
0	0.51500487328	293.14898682	0.019564500079	-8.9174344903E-017	-0.028095988557	0.45324021578	0	29.203474045	29.203474045	0	56.705604553	56.705604553	0.0000081689422586	0	0.36121043563	0.17818675935	80.201080322	1	0	0	0	0	4.0047688484	-0.97411000729	0	-0.22598548234	-0.97139424086	0	-0.23743996024	0.59937232733	0	0.000097559495771	0	0.48499515653	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59937232733	0.48700523376	0	0.11249999702
0	0.51802539825	293.14898682	0.025280902162	-1.1945669921E-016	-0.024126332253	0.45285996795	0	30.116327286	30.116327286	0	58.136486053	58.136486053	-0.000023644290195	0	0.37310653925	0.18618702888	83.309791565	1	0	0	0	0	4.00197649	-0.96242880821	0	-0.27139940858	-0.95931684971	0	-0.28199863434	0.58652830124	0	0.000097560077847	0	0.48197463155	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58652830124	0.48124998808	0	0.13516776264
0	0.53765708208	293.14898682	0.058204393834	-2.0501908387E-016	0.011029662564	0.45275875926	0	32.573696136	32.573696136	0	60.585403442	60.585403442	-0.000035080793168	0	0.49027580023	0.24576173723	93.147773743	1	0	0	0	0	3.9872181416	-0.82470542192	-5.0146808858E-017	-0.5655144453	-0.82361739874	-5.0186757182E-015	-0.56679487228	0.5833927989	0	0.000097556134278	0	0.46234288812	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5833927989	0.41249999404	0	0.28238487244
0	0.53834044933	293.14898682	0.05902973935	-2.0411492913E-016	0.012727837078	0.45276758075	0	30.872756958	30.872756958	0	57.347434998	57.347434998	-0.000038165304431	0	0.52329224348	0.26950231194	84.633583069	1	0	0	0	0	3.9871082306	-0.81762045622	-1.1847375718E-016	-0.57571315765	-0.81261062622	9.1374981498E-016	-0.58271336555	0.60898727179	0	0.000097555057437	0	0.46165952086	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60898727179	0.4089564383	0	0.28749999404
0	0.55453544855	293.14700317	0.066324099898	-4.3282228861E-017	0.049703605473	0.45275220275	0	31.801343918	31.801343918	0	57.348114014	57.348114014	-0.000038273406972	0	0.72613525391	0.36118575931	84.583511353	1	0	0	0	0	3.9898138046	-0.57570201159	0	-0.81762820482	-0.58271336555	0	-0.81261062622	0.58749657869	0	0.000097549564089	0	0.44546458125	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58749657869	0.28749999404	0	0.4089564383
0	0.55500942469	293.14700317	0.06584290415	-3.2275151516E-017	0.050794512033	0.45274227858	0	33.62594223	33.62594223	0	60.585666656	60.585666656	-0.000035127141018	0	0.72080767155	0.35833182931	93.100372314	1	0	0	0	0	3.9902312756	-0.56550425291	0	-0.8247128129	-0.56679487228	0	-0.82361739874	0.56107449532	0	0.000097552292573	0	0.44499054551	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56107449532	0.28238487244	0	0.41249999404
0	0.56495410204	293.14700317	0.032923627645	3.7793514258E-016	0.077665351331	0.45319607854	0	32.037792206	32.037792206	0	56.708557129	56.708557129	0.0000077844715634	0	0.99233573675	0.50183719397	80.122764587	1	0	0	0	0	4.0126948357	-0.226056844	0	-0.97409373522	-0.23743996024	0	-0.97139424086	0.53014224768	0	0.000097503077995	0	0.43504589796	0	0	0	0	0	0	0	0	0	0	0	0	0	0.53014224768	0.11249999702	0	0.48700523376
0	0.56501364708	293.14700317	0.032390907407	3.8175708758E-016	0.077821627259	0.45280218124	0	32.686477661	32.686477661	0	57.850803375	57.850803375	-0.000023250184313	0	0.99544423819	0.50312519073	82.239624023	1	0	0	0	0	4.0123538971	-0.22208201885	0	-0.97499144077	-0.23383308947	0	-0.972214818	0.52147907019	0	0.00009750053141	0	0.43498638272	0	0	0	0	0	0	0	0	0	0	0	0	0	0.52147907019	0.11052937806	0	0.48750001192
0	0.56432622671	293.14700317	0.037856254727	3.3675459767E-016	0.075653612614	0.45222979784	0	31.228853226	31.228853226	0	55.338489532	55.338489532	-0.000074014824349	0	0.9721480608	0.49287477136	80.103065491	1	0	0	0	0	4.0087823868	-0.26355195045	0	-0.96462410688	-0.27405241132	0	-0.9615162611	0.54187148809	0	0.000097519579867	0	0.43567374349	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54187148809	0.13124999404	0	0.48242849112
0	0.52315431833	293.14898682	0.034967951477	-1.619859985E-016	-0.016194673255	0.45289734006	0	30.803150177	30.803150177	0	58.879112244	58.879112244	-0.000016827178115	0	0.40407529473	0.20636971295	85.489738464	1	0	0	0	0	3.9982347488	-0.93730777502	0	-0.34841230512	-0.93389040232	0	-0.35721006989	0.58392584324	0	0.000097559510323	0	0.47684565187	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58392584324	0.46875	0	0.17362251878
0	0.5300052762	293.14898682	0.046772945672	-1.9903193736E-016	-0.0039906911552	0.45270293951	0	29.43755722	29.43755722	0	55.541416168	55.541416168	-0.000052679344662	0	0.4519559145	0.23648111522	86.048652649	1	0	0	0	0	3.9924173355	-0.89246606827	0	-0.45106229186	-0.88985854387	-0.000000000000051653739473	-0.45575925708	0.61353349686	0	0.000097553282103	0	0.46999469399	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61353349686	0.44641375542	0	0.22499999404
0	0.53640252352	293.14898682	0.056281168014	-2.0627357937E-016	0.0083706835285	0.45303577185	0	32.128543854	32.128543854	0	59.895637512	59.895637512	-0.000018561793695	0	0.46793100238	0.2385507673	93.818107605	1	0	0	0	0	3.9880757332	-0.83724707365	0	-0.54676687717	-0.8354395628	0	-0.5494607091	0.58499073982	0	0.000097555188404	0	0.46359750628	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58499073982	0.41874998808	0	0.272960186
0	0.54000961781	293.14898682	0.060933861881	-1.9892601853E-016	0.016070952639	0.45302179456	0	33.379394531	33.379394531	0	61.812900543	61.812900543	-0.00001512205472	0	0.47949159145	0.24249850214	98.160873413	1	0	0	0	0	3.9865784645	-0.79947853088	0	-0.60066092014	-0.79993516207	0	-0.59992444515	0.57476758957	0	0.000097555763205	0	0.45999038219	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57476758957	0.39983153343	0	0.30000001192
0	0.553345263	293.14700317	0.067151241004	-6.8009612059E-017	0.046518880874	0.45295828581	0	34.264080048	34.264080048	0	61.922012329	61.922012329	-0.00002275011866	0	0.65572875738	0.3214353919	98.440170288	1	0	0	0	0	3.9885323048	-0.60020977259	0	-0.79981607199	-0.59970092773	-0.00000000000043136501315	-0.80010420084	0.55736005306	0	0.000097552743682	0	0.4466547668	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55736005306	0.299785465	0	0.40000000596
0	0.55621027946	293.14700317	0.064379967749	-2.4237521049E-018	0.053554967046	0.45275843143	0	31.577676773	31.577676773	0	56.773273468	56.773273468	-0.000041891795263	0	0.73202389479	0.36241027713	85.389122009	1	0	0	0	0	3.9916770458	-0.53833961487	0	-0.84269815683	-0.54735565186	0	-0.83680039644	0.57919865847	0	0.000097552787338	0	0.44378975034	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57919865847	0.26875001192	0	0.42151382565
0	0.55994093418	293.14700317	0.057421386242	1.2604793903E-016	0.063610367477	0.45326381922	0	32.965408325	32.965408325	0	58.872684479	58.872684479	0.000029240818549	0	0.8375017643	0.41791623831	85.606872559	1	0	0	0	0	3.9985368252	-0.43867760897	-9.5367296843E-019	-0.8986210227	-0.4443680048	0	-0.89571934938	0.54919606447	0	0.000097547643236	0	0.44005909562	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54919606447	0.21875	0	0.4494176209
0	0.56275200844	293.14700317	0.047102708369	2.4685586755E-016	0.071238517761	0.45232495666	0	30.883218765	30.883218765	0	54.87921524	54.87921524	-0.0000799655827	0	0.92605865002	0.46856248379	82.14654541	1	0	0	0	0	4.0047159195	-0.33862620592	0	-0.94089788198	-0.34426063299	0	-0.93854010105	0.55600631237	0	0.000097537515103	0	0.43724796176	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55600631237	0.16875000298	0	0.4706145227
0	0.56660759449	293.14801025	0.0063157221302	3.084965727E-016	0.082237526774	0.45317384601	0	31.432582855	31.432582855	0	55.475021362	55.475021362	-0.00001555428571	0	1.0426799059	0.53171461821	80.092498779	1	0	0	0	0	4.0246391296	-0.042067229748	0	-0.99910610914	-0.047683399171	0	-0.99884498119	0.52366274595	0	0.000063095649239	0	0.43339237571	0	0	0	0	0	0	0	0	0	0	0	0	0	0.52366274595	0.020833399147	0	0.4993969202
0	0.56640857458	293.14767456	0.013175680302	3.9652955394E-016	0.081929817796	0.45330929756	0	29.693738937	29.693738937	0	52.424606323	52.424606323	-0.000021955982447	0	1.0389415026	0.53104376793	80.282501221	1	0	0	0	0	4.0215935707	-0.088165216148	0	-0.99608588219	-0.083643853664	0	-0.99648249149	0.54343551397	0	0.000097146090411	0	0.43359142542	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54343551397	0.043749999255	0	0.49789920449
0	0.56603121758	293.14700317	0.020596815273	4.2457566186E-016	0.080813445151	0.45220476389	0	30.419744492	30.419744492	0	53.7421875	53.7421875	-0.000041004361265	0	1.0228272676	0.52054804564	80.773750305	1	0	0	0	0	4.0147032738	-0.13826671243	0	-0.99037510157	-0.14007613063	0	-0.99004268646	0.54077035189	0	0.000097396885394	0	0.43396881223	0	0	0	0	0	0	0	0	0	0	0	0	0	0.54077035189	0.06875000149	0	0.49521633983
0	0.51833963394	293.14898682	0.025842823088	-1.2234490951E-016	-0.02354116179	0.45336294174	0	29.324325562	29.324325562	0	56.574123383	56.574123383	0.000020581206627	0	0.38345757127	0.19442206621	80.526916504	1	0	0	0	0	4.0025596619	-0.96110510826	-1.3918061577E-017	-0.27610975504	-0.95822840929	0	-0.28592020273	0.59879148006	0	0.000097559961432	0	0.48166036606	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59879148006	0.4805302918	0	0.13750000298
0	0.52833765745	293.14898682	0.044115208089	-1.9276144509E-016	-0.0069725899957	0.45262387395	0	29.212715149	29.212715149	0	55.291034698	55.291034698	-0.000061627244577	0	0.44608837366	0.2338026464	85.086624146	1	0	0	0	0	3.9934594631	-0.9046548605	0	-0.42609071732	-0.90226817131	0	-0.43058165908	0.61545681953	0	0.000097556483524	0	0.47166237235	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61545681953	0.45250895619	0	0.21250000596
0	0.53500473499	293.14898682	0.054343126714	-2.065411359E-016	0.005571401678	0.45261085033	0	32.260864258	32.260864258	0	60.299407959	60.299407959	-0.000064474384999	0	0.46889033914	0.241259709	90.648651123	1	0	0	0	0	3.9878098965	-0.85053646564	0	-0.52587616444	-0.84861469269	0	-0.52857744694	0.58116334677	0	0.000097553551313	0	0.46499529481	0	0	0	0	0	0	0	0	0	0	0	0	0	0.58116334677	0.42545685172	0	0.26249998808
0	0.5388405323	293.14898682	0.059653460979	-2.0318407963E-016	0.013758743182	0.45302069187	0	32.186454773	32.186454773	0	59.732273102	59.732273102	-0.000025200988603	0	0.51244848967	0.26369786263	94.086074829	1	0	0	0	0	3.9869689941	-0.81229406595	1.9700133469E-018	-0.58319413662	-0.80960226059	8.9869501137E-015	-0.58691161871	0.59189915657	0	0.000097554380773	0	0.4611595273	0	0	0	0	0	0	0	0	0	0	0	0	0	0.59189915657	0.40625	0	0.29124352336
0	0.55511426926	293.14700317	0.065695434809	-2.9785380886E-017	0.051037281752	0.45248496532	0	33.226345062	33.226345062	0	59.855712891	59.855712891	-0.000070005211455	0	0.71935117245	0.35775068402	91.162284851	1	0	0	0	0	3.9901077747	-0.5632148385	0	-0.82628369331	-0.56366670132	0	-0.82575112581	0.56536895037	0	0.000097552590887	0	0.44488573074	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56536895037	0.28125	0	0.41332051158
0	0.55910003185	293.14700317	0.059446301311	9.0762558149E-017	0.061274401844	0.45328748226	0	33.016921997	33.016921997	0	59.053344727	59.053344727	0.000030179642636	0	0.81335961819	0.40586909652	86.44455719	1	0	0	0	0	3.9969069958	-0.46363505721	0	-0.88600236177	-0.46788036823	0	-0.88365936279	0.55135780573	0	0.00009754927305	0	0.44089993834	0	0	0	0	0	0	0	0	0	0	0	0	0	0.55135780573	0.23125000298	0	0.44311273098
0	0.56212711334	293.14700317	0.049908056855	2.1782468678E-016	0.069656796753	0.45300292969	0	30.491529465	30.491529465	0	54.243106842	54.243106842	-0.000014105561604	0	0.89819931984	0.45194348693	85.527252197	1	0	0	0	0	4.0039329529	-0.36369138956	0	-0.93149578571	-0.35651612282	0	-0.93425047398	0.56516432762	0	0.000097541276773	0	0.43787285686	0	0	0	0	0	0	0	0	0	0	0	0	0	0.56516432762	0.18125000596	0	0.46584743261
0	0.56665897369	293.14801025	0.002118343953	1.1972171464E-016	0.082333728671	0.45292705297	0	32.095859528	32.095859528	0	56.640460968	56.640460968	-0.000064649000706	0	1.0570780039	0.5381064415	80.002998352	1	0	0	0	0	4.0235419273	-0.014901289716	0	-0.99988895655	-0.0087281102315	0	-0.99996197224	0.51901173592	0	0.00010582548566	0	0.4333409965	0	0	0	0	0	0	0	0	0	0	0	0	0	0.51901173592	0	0	0.49982187152
0	0.56577765942	293.14700317	0.02416129224	4.1766236423E-016	0.08009224385	0.45323371887	0	31.700456619	31.700456619	0	56.029819489	56.029819489	-0.0000046844429562	0	1.0092538595	0.51179867983	79.474746704	1	0	0	0	0	4.0165786743	-0.16338424385	0	-0.98654252291	-0.17322674394	0	-0.9848818779	0.52854883671	0	0.000097445474239	0	0.43422231078	0	0	0	0	0	0	0	0	0	0	0	0	0	0.52854883671	0.08124999702	0	0.49317616224
0	0.56514173746	293.14700317	0.031189600006	3.9011222057E-016	0.078199408948	0.45223298669	0	31.19436264	31.19436264	0	55.197551727	55.197551727	-0.000062746003096	0	1.000148654	0.50734990835	79.825370789	1	0	0	0	0	4.0115890503	-0.21346402168	0	-0.97693037987	-0.22509436309	0	-0.9741949439	0.53882241249	0	0.000097495038062	0	0.43485832214	0	0	0	0	0	0	0	0	0	0	0	0	0	0.53882241249	0.10625000298	0	0.48854145408
0	0.51250362396	293.14898682	0.014721066691	-6.4037371643E-017	-0.030932869762	0.4530890584	0	26.863056183	26.863056183	0	52.415527344	52.415527344	-0.000020410021534	0	0.37781080604	0.19377964735	40.659000397	1	0	0	0	0	4.0064892769	-0.98208165169	0	-0.18834730983	-0.98415648937	0	-0.17724400759	0.62807697058	0	0.00009756203508	0	0.48749637604	0	0	0	0	0	0	0	0	0	0	0	0	0	0.62807697058	0.49098628759	0	0.09375
0	0.4333409965	293.1499939	-0.0015755833592	4.595342336E-017	0.090264841914	0.45292758942	0	24.54460144	24.54460144	0	56.640460968	56.640460968	-0.000064649000706	0	0.78605282307	0.39301285148	80.002998352	1	0	0	0	0	4.0236916542	-0.014901790768	0	0.99988895655	-0.0087281102315	0	0.99996197224	0.68609702587	0	0.00010582501272	0	0.56665897369	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68609702587	0	0	-0.49982187152
0	0.43335029483	293.1499939	-0.0023876575287	9.8046495556E-018	0.090215228498	0.45297649503	0	24.445392609	24.445392609	0	56.410301208	56.410301208	-0.000041396477172	0	0.7847225666	0.39224931598	80.01675415	1	0	0	0	0	4.0244212151	-0.021610239521	0	0.99974393845	-0.018188454211	0	0.99978995323	0.69018727541	0	0.000093980343081	0	0.56664973497	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69018727541	0.011111100204	0	-0.49974149466
0	0.43346589804	293.1499939	-0.0070409448817	-1.1238411968E-016	0.089580141008	0.45341566205	0	23.434623718	23.434623718	0	54.063434601	54.063434601	-0.000025753828595	0	0.78078776598	0.39040330052	80.157501221	1	0	0	0	0	4.0235419273	-0.063094891608	3.7978366625E-017	0.99798762798	-0.062383450568	-0.000000000000040276799501	0.99803298712	0.7104870677	0	0.000094869858003	0	0.56653410196	0	0	0	0	0	0	0	0	0	0	0	0	0	0.7104870677	0.03125	0	-0.49882146716
0	0.43352326751	293.1499939	-0.0084302173927	-1.3524305077E-016	0.089241020381	0.45342132449	0	23.059057236	23.059057236	0	53.189922333	53.189922333	-0.000022126554541	0	0.77988749743	0.39024987817	80.21849823	1	0	0	0	0	4.0229582787	-0.075629718602	-4.2473741868E-016	0.99711579084	-0.073577597737	-0.000000000000040276799501	0.99727654457	0.71693497896	0	0.000096991614555	0	0.56647670269	0	0	0	0	0	0	0	0	0	0	0	0	0	0.71693497896	0.03750000149	0	-0.4983920455
0	0.43375900388	293.1499939	-0.012526590377	-1.679237921E-016	0.087859809399	0.45275914669	0	22.487316132	22.487316132	0	51.842838287	51.842838287	-0.000025250859835	0	0.7700368762	0.3863298893	80.450500488	1	0	0	0	0	4.0175304413	-0.11322618276	4.9799687477E-016	0.99354916811	-0.10550609976	0	0.99440002441	0.72737342119	0	0.000097312506114	0	0.56624102592	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72737342119	0.05624999851	0	-0.49671855569
0	0.43385854363	293.1499939	-0.01388699282	-1.7580049706E-016	0.087369717658	0.45241978765	0	22.730283737	22.730283737	0	52.390899658	52.390899658	-0.000030195053114	0	0.77475011349	0.38954281807	80.57800293	1	0	0	0	0	4.0155968666	-0.12574513257	6.0454811382E-016	0.9920424819	-0.11930900067	0	0.99282747507	0.72484105825	0	0.000097360716609	0	0.56614142656	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72484105825	0.0625	0	-0.49601647258
0	0.43667602539	293.14700317	-0.033799152821	-1.0328519912E-016	0.074629478157	0.45298993587	0	25.517433167	25.517433167	0	58.43567276	58.43567276	0.0000051451374929	0	0.78851294518	0.39784753323	83.320205688	1	0	0	0	0	4.00720644	-0.31369242072	0	0.94950395823	-0.32622918487	0	0.94523429871	0.68739181757	0	0.000097532982181	0	0.56332397461	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68739181757	0.15625	0	-0.47481068969
0	0.4369571805	293.14639282	-0.034947421402	-8.9425132829E-017	0.073418751359	0.45326933265	0	23.660787582	23.660787582	0	54.149211884	54.149211884	0.0000088203614723	0	0.79224157333	0.4019728303	84.388504028	1	0	0	0	0	4.0067605972	-0.32620149851	0	0.94527745247	-0.32076793909	0	0.94710987806	0.72362351418	0	0.000097535426903	0	0.5630428791	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72362351418	0.16249999404	0	-0.4726755619
0	0.44730839133	293.1463623	-0.058425113559	2.2759883819E-016	0.031675733626	0.45247372985	0	26.514707565	26.514707565	0	59.2748909	59.2748909	-0.000057230634411	0	0.79385042191	0.40338128805	92.771453857	1	0	0	0	0	3.987606287	-0.61300373077	0	0.7900493145	-0.61362761259	0	0.78945040703	0.70727109909	0	0.000097557473055	0	0.55269157887	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70727109909	0.30625000596	0	-0.39515706897
0	0.44749134779	293.14657593	-0.058625075966	2.3139156056E-016	0.031002467498	0.45271676779	0	26.90316391	26.90316391	0	60.120857239	60.120857239	-0.000026835135941	0	0.78819489479	0.40061792731	94.639953613	1	0	0	0	0	3.9876549244	-0.61650836468	0	0.7873120904	-0.61807501316	0	0.78598946333	0.70080828667	0	0.00009755755309	0	0.55250859261	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70080828667	0.30799880624	0	-0.39375001192
0	0.4500772655	293.14801025	-0.060959856957	2.7757605848E-016	0.02226229012	0.45321387053	0	27.497911453	27.497911453	0	61.096866608	61.096866608	-0.000019501487259	0	0.76126760244	0.38511654735	101.42141724	1	0	0	0	0	3.9864625931	-0.6629036665	0	0.74867421389	-0.66281974316	0	0.74872344732	0.69127982855	0	0.000097558840935	0	0.5499227643	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69127982855	0.33125001192	0	-0.37431645393
0	0.45082315803	293.14825439	-0.061598859727	2.8772764247E-016	0.019828561693	0.45291110873	0	28.244823456	28.244823456	0	62.651603699	62.651603699	-0.000031287840102	0	0.7539473772	0.37909597158	108.03914642	1	0	0	0	0	3.9858441353	-0.67528235912	0	0.73753279448	-0.67438519001	0	0.73833370209	0.67643487453	0	0.000097559124697	0	0.54917681217	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67643487453	0.33749511838	0	-0.36875000596
0	0.4533265233	293.14898682	-0.062887556851	3.2004295526E-016	0.012020604685	0.45265907049	0	27.770496368	27.770496368	0	61.260372162	61.260372162	-0.000031558287446	0	0.73132139444	0.36576214433	102.64472198	1	0	0	0	0	3.9849607944	-0.71396350861	0	0.70015007257	-0.71394896507	0	0.70016264915	0.68526679277	0	0.000097559845017	0	0.5466734767	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68526679277	0.35695037246	0	-0.34999999404
0	0.4540951848	293.14898682	-0.063119143248	3.2849584115E-016	0.0096571836621	0.45273646712	0	28.03119278	28.03119278	0	61.728942871	61.728942871	-0.000030398789022	0	0.72519052029	0.362072438	106.31864929	1	0	0	0	0	3.9849278927	-0.72503829002	0	0.68867617846	-0.72541719675	0	0.68826162815	0.68070358038	0	0.000097560048744	0	0.5459048152	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68070358038	0.36250001192	0	-0.3442337513
0	0.45688852668	293.14898682	-0.063184902072	3.5339511579E-016	0.0014061273541	0.45316842198	0	27.451955795	27.451955795	0	60.085758209	60.085758209	-0.000030453969885	0	0.69327992201	0.34476408362	92.701576233	1	0	0	0	0	3.9854915142	-0.76247775555	0	0.6469707489	-0.76104158163	0	0.64866328239	0.69548100233	0	0.00009756059444	0	0.54311144352	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69548100233	0.38124999404	0	-0.32325345278
0	0.45748788118	293.14898682	-0.063050411642	3.5735480953E-016	-0.00015987017832	0.45317161083	0	26.69156456	26.69156456	0	58.343105316	58.343105316	-0.0000172049713	0	0.68077039719	0.33930084109	84.565986633	1	0	0	0	0	3.9857337475	-0.76998156309	0	0.63802415133	-0.76711148024	0	0.64146876335	0.7101867795	0	0.000097560652648	0	0.54251211882	0	0	0	0	0	0	0	0	0	0	0	0	0	0.7101867795	0.38502636552	0	-0.31874999404
0	0.46666368842	293.14898682	-0.059411432594	3.7278761748E-016	-0.020901044831	0.45240610838	0	26.747045517	26.747045517	0	57.316921234	57.316921234	-0.000083649269072	0	0.56430602074	0.26821801066	85.29384613	1	0	0	0	0	3.9894361496	-0.86546969414	-9.382194851E-017	0.50091427565	-0.86374545097	0	0.5034326911	0.69042313099	0	0.000097558142443	0	0.53333628178	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69042313099	0.43295404315	0	-0.25
0	0.46748784184	293.14898682	-0.058837741613	3.7037431473E-016	-0.022390419617	0.45345810056	0	27.187973022	27.187973022	0	58.156429291	58.156429291	0.000039476071834	0	0.56109732389	0.26767861843	85.726272583	1	0	0	0	0	3.9909613132	-0.87248724699	-2.3269680855E-017	0.48859104514	-0.87121969461	0	0.4907028079	0.68078547716	0	0.000097558557172	0	0.53251218796	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68078547716	0.4363411963	0	-0.24375000596
0	0.47333085537	293.14898682	-0.052902262658	3.4402272269E-016	-0.031725522131	0.45240476727	0	26.29573822	26.29573822	0	55.55581665	55.55581665	-0.000084512379544	0	0.48782670498	0.22218212485	82.736244202	1	0	0	0	0	3.9947462082	-0.91601085663	0	0.40109720826	-0.91342663765	0	0.40630048513	0.68553519249	0	0.000097558731795	0	0.52666914463	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68553519249	0.45820206404	0	-0.20000000298
0	0.47415697575	293.14898682	-0.051965292543	3.3796005791E-016	-0.032760366797	0.45347028971	0	26.388254166	26.388254166	0	55.652053833	55.652053833	0.000032572253986	0	0.47491425276	0.21666936576	82.594924927	1	0	0	0	0	3.9969916344	-0.92133241892	8.7330288002E-017	0.38871896267	-0.91941851377	0	0.39306247234	0.68238508701	0	0.000097559663118	0	0.52584302425	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68238508701	0.460724473	0	-0.19374999404
0	0.48333001137	293.14898682	-0.039524041116	2.4781219421E-016	-0.041033428162	0.45272034407	0	25.606628418	25.606628418	0	52.979888916	52.979888916	-0.000037553414586	0	0.38024419546	0.16234250367	82.319244385	1	0	0	0	0	4.0026464462	-0.96796655655	0	0.25099572539	-0.97018104792	0	0.24192276597	0.67020690441	0	0.000097559663118	0	0.51666998863	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67020690441	0.48402625322	0	-0.125
0	0.4841606617	293.14898682	-0.038196463138	2.3808579429E-016	-0.041498381644	0.45341238379	0	25.94726181	25.94726181	0	53.591651917	53.591651917	0.0000026899090244	0	0.36951732635	0.15937270224	82.432998657	1	0	0	0	0	4.0045862198	-0.9711175561	0	0.2385147661	-0.97270601988	0	0.23202753067	0.66479867697	0	0.00009755926294	0	0.5158392787	0	0	0	0	0	0	0	0	0	0	0	0	0	0.66479867697	0.48550057411	0	-0.11874999851
0	0.43524444103	293.14898682	-0.026059944183	-1.5798605746E-016	0.081078469753	0.45336967707	0	23.326942444	23.326942444	0	53.595249176	53.595249176	0.0000028448582725	0	0.78240442276	0.39444133639	82.240501404	1	0	0	0	0	4.0122065544	-0.2385789752	9.3853823418E-016	0.97110152245	-0.23202753067	0	0.97270601988	0.72162014246	0	0.000097508949693	0	0.56475555897	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72162014246	0.11874999851	0	-0.48550057411
0	0.43545326591	293.14862061	-0.027352476493	-1.499231773E-016	0.080113075674	0.45267900825	0	23.070394516	23.070394516	0	52.980125427	52.980125427	-0.000037240435631	0	0.78212249279	0.39460381866	82.384246826	1	0	0	0	0	4.0100579262	-0.25105375051	9.3419200225E-016	0.96795147657	-0.24192276597	0	0.97018134594	0.72609162331	0	0.000097514486697	0	0.5645467639	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72609162331	0.125	0	-0.48402625322
0	0.43854835629	293.14419556	-0.040886748582	-1.9734292719E-017	0.066226929426	0.45343959332	0	24.407367706	24.407367706	0	55.655334473	55.655334473	0.000032548075978	0	0.79266685247	0.40454244614	82.554519653	1	0	0	0	0	4.002412796	-0.3887373805	0	0.92132467031	-0.39306253195	0	0.91941851377	0.72076171637	0	0.000097544201708	0	0.5614516139	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72076171637	0.19374999404	0	-0.460724473
0	0.4389025569	293.14401245	-0.042027328163	-5.9484249433E-018	0.06464099139	0.45237466693	0	24.38347435	24.38347435	0	55.555015564	55.555015564	-0.000084524857812	0	0.79417419434	0.40544199944	82.763618469	1	0	0	0	0	4.0002026558	-0.40111202002	0	0.91600447893	-0.40630084276	0	0.91342628002	0.72266530991	0	0.000097545613244	0	0.56109750271	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72266530991	0.20000000298	0	-0.45820206404
0	0.44180113077	293.14300537	-0.049785923213	8.5655803127E-017	0.052850008011	0.45343443751	0	25.694206238	25.694206238	0	58.158603668	58.158603668	0.000039411745092	0	0.79498761892	0.40466371179	85.748817444	1	0	0	0	0	3.9952874184	-0.48859143257	-3.8257146344E-017	0.87248712778	-0.49070227146	0	0.87121969461	0.70668828487	0	0.000097552336229	0	0.55819886923	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70668828487	0.24375000596	0	-0.4363411963
0	0.44226938486	293.14300537	-0.050720959902	9.8736513079E-017	0.050889216363	0.45238336921	0	25.349882126	25.349882126	0	57.316810608	57.316810608	-0.000083728635218	0	0.78418397903	0.39838132262	85.244491577	1	0	0	0	0	3.993489027	-0.50091207027	-1.6418198435E-016	0.86547112465	-0.50343292952	0	0.86374545097	0.71537446976	0	0.000097552903753	0	0.55773067474	0	0	0	0	0	0	0	0	0	0	0	0	0	0.71537446976	0.25	0	-0.43295404315
0	0.4486503005	293.1472168	-0.05959276855	2.5324276067E-016	0.026930937544	0.45316317677	0	26.175725937	26.175725937	0	58.343833923	58.343833923	-0.000017259913875	0	0.76200389862	0.38815790415	84.593864441	1	0	0	0	0	3.9871873856	-0.63800787926	0	0.76999461651	-0.64146876335	0	0.76711148024	0.71857577562	0	0.000097558193374	0	0.55134963989	0	0	0	0	0	0	0	0	0	0	0	0	0	0.71857577562	0.31874999404	0	-0.38502636552
0	0.44915226102	293.14770508	-0.06007059291	2.6207654668E-016	0.02525610663	0.45316129923	0	26.988134384	26.988134384	0	60.08581543	60.08581543	-0.000030475264793	0	0.7617572546	0.38758459687	92.761627197	1	0	0	0	0	3.9867908955	-0.64695411921	0	0.76249170303	-0.64866328239	0	0.76104158163	0.70299255848	0	0.000097558484413	0	0.55084770918	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70299255848	0.32325345278	0	-0.38124999404
0	0.45165860653	293.14898682	-0.062132190913	2.9844332394E-016	0.017197012901	0.45273405313	0	27.880067825	27.880067825	0	61.728931427	61.728931427	-0.00003040932279	0	0.74621206522	0.37446591258	106.27102661	1	0	0	0	0	3.9854424	-0.68866020441	0	0.72505331039	-0.68826162815	0	0.72541719675	0.68301534653	0	0.000097559393907	0	0.54834139347	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68301534653	0.3442337513	0	-0.36250001192
0	0.45240020752	293.14898682	-0.062516801059	3.0850986053E-016	0.014877910726	0.45265823603	0	27.714735031	27.714735031	0	61.260520935	61.260520935	-0.00003157111496	0	0.73890334368	0.37010389566	102.62950897	1	0	0	0	0	3.9851520061	-0.70013463497	0	0.71397835016	-0.70016264915	0	0.71394896507	0.68605160713	0	0.000097559590358	0	0.54759979248	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68605160713	0.34999999404	0	-0.35695037246
0	0.45499110222	293.14898682	-0.063295803964	3.3825673119E-016	0.0069269016385	0.45291537046	0	28.505847931	28.505847931	0	62.651439667	62.651439667	-0.000031316078093	0	0.71874678135	0.35835564137	108.02458954	1	0	0	0	0	3.984994173	-0.73751759529	0	0.67529910803	-0.73833370209	-1.063223681E-016	0.67438519001	0.67269128561	0	0.000097560274298	0	0.54500889778	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67269128561	0.36875000596	0	-0.33749511838
0	0.45582026243	293.14898682	-0.063299305737	3.4511703632E-016	0.0045067644678	0.45321953297	0	27.849491119	27.849491119	0	61.096458435	61.096458435	-0.000019509538106	0	0.71445208788	0.3568790555	101.33195496	1	0	0	0	0	3.9854078293	-0.74865931273	0	0.66292071342	-0.74872344732	-0.000000000000095547383211	0.66281974316	0.68608659506	0	0.00009756036161	0	0.54417973757	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68608659506	0.37431645393	0	-0.33125001192
0	0.45892828703	293.14898682	-0.062996245921	3.6589430453E-016	-0.0038782381453	0.45272812247	0	27.591688156	27.591688156	0	60.120845795	60.120845795	-0.000026785299269	0	0.68154644966	0.34004679322	94.736526489	1	0	0	0	0	3.9857695103	-0.78729999065	0	0.61652290821	-0.78598946333	0.000000000000012081722206	0.61807501316	0.68974196911	0	0.000097560681752	0	0.54107171297	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68974196911	0.39375001192	0	-0.30799880624
0	0.45916268229	293.14904785	-0.062953963876	3.6683623164E-016	-0.0044336155988	0.45248544216	0	27.21595192	27.21595192	0	59.274543762	59.274543762	-0.000057200410083	0	0.68609708548	0.3419636786	92.883735657	1	0	0	0	0	3.9857399464	-0.79003763199	0	0.6130181551	-0.78945040703	0.000000000000016775553589	0.61362761259	0.69594150782	0	0.000097560638096	0	0.54083734751	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69594150782	0.39515706897	0	-0.30625000596
0	0.47832593322	293.14898682	-0.046898018569	3.0208919197E-016	-0.037248209119	0.45330449939	0	25.899845123	25.899845123	0	54.146305084	54.146305084	0.0000086648178694	0	0.43210932612	0.19157586992	84.535247803	1	0	0	0	0	4.0001382828	-0.9452893734	0	0.32616719604	-0.94710987806	-0.000000000000018694510119	0.3207680285	0.67697644234	0	0.000097558950074	0	0.52167409658	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67697644234	0.4726755619	0	-0.16249999404
0	0.47916144133	293.14898682	-0.045825969428	2.9396871358E-016	-0.038255918771	0.4530262053	0	27.999195099	27.999195099	0	58.433589935	58.433589935	0.0000054600786825	0	0.4005792737	0.17141275108	83.337799072	1	0	0	0	0	4.0002031326	-0.94951605797	0	0.31365510821	-0.94523453712	0.00000000000011935931573	0.32622894645	0.64215958118	0	0.000097558469861	0	0.52083855867	0	0	0	0	0	0	0	0	0	0	0	0	0	0.64215958118	0.47481068969	0	-0.15625
0	0.49166575074	293.14898682	-0.02533820644	1.5684845251E-016	-0.043631374836	0.45247673988	0	25.758827209	25.758827209	0	52.391357422	52.391357422	-0.00003050207124	0	0.32548937201	0.13500294089	80.434753418	1	0	0	0	0	4.0063962936	-0.9920604229	1.1330050345E-016	0.12560297549	-0.99282747507	0	0.11930900067	0.65522813797	0	0.000097561736766	0	0.50833421946	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65522813797	0.49601647258	0	-0.0625
0	0.49249854684	293.14898682	-0.023823199794	1.4843433161E-016	-0.043553113937	0.45281887054	0	25.53200531	25.53200531	0	51.841915131	51.841915131	-0.000025662360713	0	0.32707187533	0.14281727374	80.42199707	1	0	0	0	0	4.0080928802	-0.99356722832	1.635038286E-019	0.11306679249	-0.99440002441	0	0.10550640523	0.65622955561	0	0.000097562049632	0	0.50750148296	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65622955561	0.49671855569	0	-0.05624999851
0	0.49499809742	293.14898682	-0.019457126036	1.2025682771E-016	-0.043263364583	0.45349302888	0	26.327363968	26.327363968	0	53.186576843	53.186576843	-0.000022241181796	0	0.28870803118	0.1206857264	80.460754395	1	0	0	0	0	4.0119419098	-0.99713379145	-3.6250363165E-020	0.075397901237	-0.99727654457	0	0.073578000069	0.64256566763	0	0.000097560659924	0	0.50500190258	0	0	0	0	0	0	0	0	0	0	0	0	0	0.64256566763	0.4983920455	0	-0.03750000149
0	0.49583163857	293.14898682	-0.01796185039	1.1100368097E-016	-0.043138727546	0.45349383354	0	26.804347992	26.804347992	0	54.059165955	54.059165955	-0.000023009104552	0	0.27646696568	0.11046441644	80.472999573	1	0	0	0	0	4.0120067596	-0.99800473452	1.1292574431E-016	0.062828093767	-0.99798250198	0	0.063266351819	0.63548052311	0	0.000097561001894	0	0.50416833162	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63548052311	0.49882146716	0	-0.03125
0	0.49833294749	293.14898682	-0.013304640539	8.2580921327E-017	-0.042503301054	0.45311275125	0	28.039295197	28.039295197	0	56.266201019	56.266201019	-0.000027238927942	0	0.26715624332	0.10150749981	80.482254028	1	0	0	0	0	4.0106949806	-0.99966460466	-1.129162549E-016	0.025123931468	-0.999597013	-2.7762699163E-015	0.027609148994	0.61531752348	0	0.000097561503935	0	0.50166708231	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61531752348	0.49969023466	0	-0.012500000186
0	0.49916645885	293.14898682	-0.011712744832	7.2833663217E-017	-0.04217723012	0.45300376415	0	28.271606445	28.271606445	0	56.637630463	56.637630463	-0.000028240216125	0	0.26939469576	0.10359691083	80.480751038	1	0	0	0	0	4.0103573799	-0.9999011755	-1.129162549E-016	0.012561166659	-0.99987751245	-2.0822399184E-015	0.014022609219	0.61109447479	0	0.000097561547591	0	0.50083357096	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61109447479	0.49982133508	0	-0.0062500000931
0	0.50166708231	293.14898682	-0.0068679763936	4.514804392E-017	-0.040814720094	0.45311275125	0	28.226886749	28.226886749	0	56.266201019	56.266201019	-0.000027238927942	0	0.28318360448	0.11674657464	80.482254028	1	0	0	0	0	4.0106978416	-0.99966460466	1.129162549E-016	-0.025124078616	-0.999597013	2.7762699163E-015	-0.027609148994	0.61058175564	0	0.000097561649454	0	0.49833294749	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61058175564	0.49969023466	0	0.012500000186
0	0.50250065327	293.14898682	-0.0052312463522	3.6116300348E-017	-0.040242537856	0.45326024294	0	27.97826767	27.97826767	0	55.678096771	55.678096771	-0.000025822488169	0	0.29028770328	0.12333507836	80.482749939	1	0	0	0	0	4.0111751556	-0.99926972389	-1.0369541453E-016	-0.037689514458	-0.99916398525	1.3881200292E-015	-0.040422096848	0.61403858662	0	0.000097561671282	0	0.49749934673	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61403858662	0.49947607517	0	0.018750000745
0	0.50500190258	293.14898682	-0.00021912310331	8.9629486145E-018	-0.038275096565	0.45349302888	0	26.85918808	26.85918808	0	53.186576843	53.186576843	-0.000022241181796	0	0.32121545076	0.15094296634	80.460754395	1	0	0	0	0	4.0119366646	-0.99713379145	3.6250363165E-020	-0.07539793849	-0.99727654457	0	-0.073578000069	0.62804043293	0	0.000097561736766	0	0.49499809742	0	0	0	0	0	0	0	0	0	0	0	0	0	0.62804043293	0.4983920455	0	0.03750000149
0	0.50583529472	293.14898682	0.0014943139395	4.4664614961E-019	-0.037558916956	0.4533765018	0	26.516611099	26.516611099	0	52.421657562	52.421657562	-0.000022242384148	0	0.33517187834	0.16237436235	80.445251465	1	0	0	0	0	4.0112628937	-0.99610388279	1.1296199468E-016	-0.087963588536	-0.99648249149	0	-0.083644255996	0.63182157278	0	0.000097561634902	0	0.49416470528	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63182157278	0.49789920449	0	0.043749999255
0	0.50833421946	293.14898682	0.0065434402786	-2.4772893021E-017	-0.035306215286	0.45247673988	0	26.63249588	26.63249588	0	52.391357422	52.391357422	-0.00003050207124	0	0.3559409976	0.17995513976	80.434753418	1	0	0	0	0	4.0063896179	-0.9920604229	-1.1330050345E-016	-0.12560272217	-0.99282747507	0	-0.11930900067	0.63121730089	0	0.000097562173323	0	0.49166575074	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63121730089	0.49601647258	0	0.0625
0	0.50916707516	293.14898682	0.008137492463	-3.2871231101E-017	-0.034596845508	0.45225921273	0	27.364612579	27.364612579	0	53.743412018	53.743412018	-0.000041006136598	0	0.3438975811	0.16982093453	80.498504639	1	0	0	0	0	4.0055527687	-0.99039274454	2.2770500847E-016	-0.13813817501	-0.99004268646	-4.9005658675E-015	-0.14007613063	0.62274730206	0	0.000097561933217	0	0.49083289504	0	0	0	0	0	0	0	0	0	0	0	0	0	0.62274730206	0.49521633983	0	0.06875000149
0	0.43640691042	293.14706421	-0.032489892095	-1.1606773362E-016	0.075803399086	0.45232775807	0	23.720031738	23.720031738	0	54.352684021	54.352684021	-0.000069084402639	0	0.7829080224	0.39528921247	82.743148804	1	0	0	0	0	4.0069718361	-0.30110058188	0	0.95357006788	-0.30743357539	0	0.9512514472	0.72007215023	0	0.000097530231869	0	0.56359308958	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72007215023	0.15000000596	0	-0.47692087293
0	0.43665325642	293.14700317	-0.033705875278	-1.0432538867E-016	0.074715383351	0.4528324008	0	25.678781509	25.678781509	0	58.808044434	58.808044434	-0.000012806973245	0	0.78749227524	0.39694479108	84.436721802	1	0	0	0	0	4.007089138	-0.31263816357	0	0.94984614849	-0.32484421134	0	0.94568115473	0.68371349573	0	0.000097532756627	0	0.56334674358	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68371349573	0.15573063493	0	-0.47499999404
0	0.43915307522	293.14385986	-0.04287302494	3.2415460787E-018	0.063595727086	0.45289820433	0	25.990678787	25.990678787	0	59.183288574	59.183288574	-0.000018835069568	0	0.79478877783	0.40365430713	87.723602295	1	0	0	0	0	4.0000624657	-0.40959721804	0	0.91222953796	-0.41472032666	0.000000000000024539162816	0.90976971388	0.69211339951	0	0.000097546486359	0	0.56084692478	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69211339951	0.20421537757	0	-0.45625001192
0	0.43927657604	293.14373779	-0.043215442449	7.6969495142E-018	0.063145130873	0.45341831446	0	25.283018112	25.283018112	0	57.556488037	57.556488037	0.000040961240302	0	0.79824644327	0.40706294775	83.264915466	1	0	0	0	0	4.0003151894	-0.41372427344	0	0.91037887335	-0.41917818785	0.000000000000036384473044	0.90780305862	0.70697402954	0	0.000097546864708	0	0.56072342396	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70697402954	0.20624999702	0	-0.45526751876
0	0.44248786569	293.14300537	-0.051189016551	1.0472831827E-016	0.050041425973	0.45286136866	0	26.344121933	26.344121933	0	59.536407471	59.536407471	-0.000031681360269	0	0.78175061941	0.39618614316	92.776092529	1	0	0	0	0	3.9935486317	-0.50652074814	-1.2612489991E-016	0.86218893528	-0.50962793827	0	0.86020934582	0.69666898251	0	0.000097553274827	0	0.55751216412	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69666898251	0.25278553367	0	-0.43125000596
0	0.44276401401	293.14309692	-0.051647987217	1.1193839506E-016	0.049060899764	0.4533315897	0	25.20293045	25.20293045	0	56.922393799	56.922393799	0.000013743787349	0	0.78662997484	0.40111470222	86.274375916	1	0	0	0	0	3.9936485291	-0.5135025382	0	0.85806000233	-0.51641482115	0	0.85631340742	0.71965372562	0	0.000097553696833	0	0.55723595619	0	0	0	0	0	0	0	0	0	0	0	0	0	0.71965372562	0.25624999404	0	-0.42913776636
0	0.44935327768	293.14782715	-0.060266327113	2.6552455311E-016	0.02462349087	0.45333078504	0	26.746044159	26.746044159	0	59.522399902	59.522399902	-0.000012233906091	0	0.76310884953	0.38851362467	91.267944336	1	0	0	0	0	3.9868662357	-0.65048098564	0	0.75948917866	-0.65210497379	0	0.7580755353	0.70686131716	0	0.000097558564448	0	0.55064672232	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70686131716	0.32499998808	0	-0.37973570824
0	0.44998636842	293.14801025	-0.060876894742	2.7623414653E-016	0.022548953071	0.45313695073	0	27.578920364	27.578920364	0	61.287361145	61.287361145	-0.000031670850149	0	0.76215404272	0.38584756851	101.78661346	1	0	0	0	0	3.9864010811	-0.66136574745	0	0.75003141165	-0.66140848398	0	0.74998325109	0.69015341997	0	0.000097558804555	0	0.55001366138	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69015341997	0.3304899931	0	-0.375
0	0.45249271393	293.14898682	-0.062558457255	3.097215941E-016	0.014595696703	0.45266878605	0	27.731674194	27.731674194	0	61.287494659	61.287494659	-0.000030126908314	0	0.73841667175	0.36991712451	102.66946411	1	0	0	0	0	3.98513484	-0.7015414238	0	0.71259599924	-0.70142328739	0	0.71270817518	0.68582981825	0	0.000097559619462	0	0.54750728607	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68582981825	0.35071069002	0	-0.35624998808
0	0.45323231816	293.14898682	-0.062858559191	3.189877375E-016	0.012304125354	0.4526694417	0	27.778028488	27.778028488	0	61.287624359	61.287624359	-0.000030117802453	0	0.73173493147	0.36590799689	102.6827774	1	0	0	0	0	3.9849774837	-0.71258103848	0	0.70155674219	-0.71270817518	0	0.70142328739	0.6850489378	0	0.000097559823189	0	0.54676771164	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6850489378	0.35624998808	0	-0.35071069002
0	0.45592331886	293.14898682	-0.063304550946	3.4600655327E-016	0.0041820872575	0.45314279199	0	27.941814423	27.941814423	0	61.287242889	61.287242889	-0.000031676820072	0	0.71260631084	0.35547986627	101.69747162	1	0	0	0	0	3.9853229523	-0.75001645088	0	0.66138285398	-0.74998325109	-0.000000000000096101668019	0.66140848398	0.68455994129	0	0.000097560383438	0	0.54407668114	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68455994129	0.375	0	-0.3304899931
0	0.45665216446	293.14898682	-0.063203163445	3.5157862716E-016	0.002128116088	0.45333749056	0	27.181348801	27.181348801	0	59.52173233	59.52173233	-0.00001221281218	0	0.70198088884	0.35121822357	91.202049255	1	0	0	0	0	3.9856386185	-0.75947517157	0	0.65049761534	-0.7580755353	-0.000000000000032924966871	0.65210497379	0.70011687279	0	0.000097560499853	0	0.54334783554	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70011687279	0.37973570824	0	-0.32499998808
0	0.4658216536	293.14898682	-0.060089569539	3.7411362109E-016	-0.019274875522	0.45335319638	0	26.515291214	26.515291214	0	56.920562744	56.920562744	0.000013819499145	0	0.58090907335	0.27675619721	86.189323425	1	0	0	0	0	3.9896240234	-0.85805803537	0	0.51350587606	-0.85631370544	0	0.51641392708	0.69612818956	0	0.00009755903011	0	0.5341783762	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69612818956	0.42913776636	0	-0.25624999404
0	0.46628952026	293.14898682	-0.059760451317	3.7355682927E-016	-0.020288236439	0.4528837502	0	27.761045456	27.761045456	0	59.535900116	59.535900116	-0.000031593706808	0	0.56719863415	0.26965969801	92.767944336	1	0	0	0	0	3.9895379543	-0.86218714714	-7.1681764583E-017	0.50652337074	-0.86020946503	0	0.50962734222	0.6730670929	0	0.000097558375273	0	0.53371047974	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6730670929	0.43125000596	0	-0.25278553367
0	0.47248995304	293.14898682	-0.053933922201	3.4877590102E-016	-0.0306130182	0.45344796777	0	27.193937302	27.193937302	0	57.55355072	57.55355072	0.000041077753849	0	0.50273859501	0.23250092566	83.280639648	1	0	0	0	0	3.9947714806	-0.91038453579	0	0.41371133924	-0.90780347586	0	0.41917794943	0.67250013351	0	0.000097559379356	0	0.52751004696	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67250013351	0.45526751876	0	-0.20624999702
0	0.47276616096	293.14898682	-0.053633116186	3.4739232564E-016	-0.031112553552	0.45292821527	0	27.978998184	27.978998184	0	59.182132721	59.182132721	-0.000018748391085	0	0.49104502797	0.22498209774	87.719612122	1	0	0	0	0	3.9943964481	-0.91223520041	0	0.40958383679	-0.90977013111	0	0.41471996903	0.65793961287	0	0.000097559190181	0	0.52723383904	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65793961287	0.45625001192	0	-0.20421536267
0	0.47923186421	293.14898682	-0.045729052275	2.9328566091E-016	-0.038343623281	0.45286878943	0	28.181789398	28.181789398	0	58.806526184	58.806526184	-0.000012514503396	0	0.39763697982	0.16958171129	84.434913635	1	0	0	0	0	4.0000534058	-0.94985824823	0	0.31260067225	-0.94568145275	0.0000000000001224009094	0.32484391332	0.63861083984	0	0.000097558491689	0	0.52076816559	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63861083984	0.47499999404	0	-0.15573063493
0	0.47999823093	293.14898682	-0.044552680105	2.8515059767E-016	-0.038755461574	0.45236480236	0	26.089380264	26.089380264	0	54.353992462	54.353992462	-0.000069038091169	0	0.40063145757	0.17062391341	82.577285767	1	0	0	0	0	4.0000090599	-0.9535830617	0	0.30105957389	-0.95125198364	0.00000000000013733694629	0.30743288994	0.67055565119	0	0.00009755895735	0	0.52000176907	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67055565119	0.47692087293	0	-0.15000000596
0	0.43451854587	293.14910889	-0.020752614364	-1.7858224591E-016	0.084311515093	0.45304137468	0	22.776378632	22.776378632	0	52.417549133	52.417549133	-0.000020041854441	0	0.77644264698	0.39044365287	81.287994385	1	0	0	0	0	4.0146865845	-0.18843971193	-5.6219323715E-016	0.98206406832	-0.17724449933	0	0.98415648937	0.7269975543	0	0.000097474687209	0	0.56548142433	0	0	0	0	0	0	0	0	0	0	0	0	0	0.7269975543	0.09375	0	-0.49098628759
0	0.43468299508	293.14898682	-0.022075252607	-1.7742993699E-016	0.083509653807	0.45245692134	0	22.970632553	22.970632553	0	52.84444046	52.84444046	-0.000040421076847	0	0.7764107585	0.39112108946	81.520248413	1	0	0	0	0	4.0124416351	-0.20094069839	-9.3874183973E-016	0.97958254814	-0.19516767561	0	0.98064875603	0.72522574663	0	0.000097485652077	0	0.56531703472	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72522574663	0.10000000149	0	-0.48983150721
0	0.43748646975	293.14581299	-0.037210777402	-6.4539946731E-017	0.070978410542	0.45286375284	0	25.759519577	25.759519577	0	58.880458832	58.880458832	-0.000017008454961	0	0.7965478301	0.40240544081	85.492424011	1	0	0	0	0	4.0047588348	-0.34843987226	0	0.93729752302	-0.35721001029	0	0.93389040232	0.68643724918	0	0.000097539144917	0	0.56251347065	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68643724918	0.17362251878	0	-0.46875
0	0.43755525351	293.14572144	-0.03745296225	-6.1474819045E-017	0.070712968707	0.45325243473	0	25.304801941	25.304801941	0	57.832454681	57.832454681	0.000027116586352	0	0.79981607199	0.40529203415	82.644332886	1	0	0	0	0	4.0050201416	-0.35123494267	0	0.93626540899	-0.36015105247	0	0.93282771111	0.69647330046	0	0.000097539537819	0	0.56244468689	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69647330046	0.17499999702	0	-0.46818995476
0	0.44415283203	293.14401245	-0.054268021137	1.4850272952E-016	0.043650664389	0.45301747322	0	26.603311539	26.603311539	0	59.896129608	59.896129608	-0.000018609936888	0	0.80431956053	0.40876838565	93.855186462	1	0	0	0	0	3.9913561344	-0.5467581749	0	0.8372528553	-0.5494607091	0	0.83543980122	0.69547247887	0	0.00009755523206	0	0.55584716797	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69547247887	0.272960186	0	-0.41874998808
0	0.44433405995	293.14413452	-0.054535344243	1.5345950015E-016	0.042972967029	0.45341998339	0	26.003875732	26.003875732	0	58.524196625	58.524196625	0.00002521947863	0	0.80468130112	0.40990948677	88.498939514	1	0	0	0	0	3.9916000366	-0.55089741945	0	0.83454436064	-0.55168753862	0	0.83398336172	0.70766717196	0	0.000097555333923	0	0.55566596985	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70766717196	0.27500000596	0	-0.41735631227
0	0.45159763098	293.1489563	-0.062095772475	2.9760057909E-016	0.017384907231	0.4527118206	0	27.852706909	27.852706909	0	61.67514801	61.67514801	-0.000034406410123	0	0.74650967121	0.37460005283	106.19961548	1	0	0	0	0	3.9854376316	-0.68770009279	0	0.7259644866	-0.68732327223	0	0.72630625963	0.68345224857	0	0.00009755937208	0	0.54840236902	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68345224857	0.34375	0	-0.36296322942
0	0.46416008472	293.14898682	-0.061249688268	3.7636299649E-016	-0.015838339925	0.45277756453	0	26.351303101	26.351303101	0	56.772640228	56.772640228	-0.000041756433347	0	0.62415486574	0.30186799169	85.452285767	1	0	0	0	0	3.9880349636	-0.84269344807	0	0.53834700584	-0.83680015802	0	0.54735553265	0.70064383745	0	0.000097558971902	0	0.53583991528	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70064383745	0.42151382565	0	-0.26875001192
0	0.46490284801	293.14898682	-0.060862798244	3.7569672566E-016	-0.017593070865	0.45280632377	0	28.26389122	28.26389122	0	60.794567108	60.794567108	-0.000037138965126	0	0.59949499369	0.287430197	92.173240662	1	0	0	0	0	3.9878795147	-0.84967392683	0	0.52726137638	-0.84758085012	0	0.53024154902	0.66551101208	0	0.000097559939604	0	0.5350971818	0	0	0	0	0	0	0	0	0	0	0	0	0	0.66551101208	0.42500001192	0	-0.26318407059
0	0.47082394361	293.14898682	-0.055798791349	3.5805543812E-016	-0.028136784211	0.45329141617	0	27.717990875	27.717990875	0	58.870483398	58.870483398	0.000029361475754	0	0.52374243736	0.2445179671	85.613983154	1	0	0	0	0	3.9933595657	-0.89862501621	0	0.43866989017	-0.89571905136	2.7969133797E-015	0.44436901808	0.66576039791	0	0.000097559466667	0	0.52917605639	0	0	0	0	0	0	0	0	0	0	0	0	0	0.66576039791	0.4494176209	0	-0.21875
0	0.47097525001	293.14898682	-0.055647503585	3.5739864348E-016	-0.028437957168	0.45295080543	0	28.140815735	28.140815735	0	59.750900269	59.750900269	-0.00001272974896	0	0.51837128401	0.24104715884	88.889610291	1	0	0	0	0	3.9930841923	-0.89971548319	0	0.43641069531	-0.89695411921	0	0.4418053925	0.65786379576	0	0.000097559328424	0	0.52902472019	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65786379576	0.44999998808	0	-0.2176413238
0	0.4774979353	293.14898682	-0.047991611063	3.1015487792E-016	-0.036513023078	0.4523589015	0	26.204843521	26.204843521	0	54.880512238	54.880512238	-0.000079932069639	0	0.43479835987	0.18974269927	82.050979614	1	0	0	0	0	3.9982180595	-0.94090878963	0	0.33859634399	-0.93854010105	0	0.34426081181	0.67457395792	0	0.000097556658147	0	0.5225020647	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67457395792	0.4706145227	0	-0.16875000298
0	0.49083289504	293.14898682	-0.026887832209	1.6566951979E-016	-0.043672889471	0.45225921273	0	26.378742218	26.378742218	0	53.743412018	53.743412018	-0.000041006136598	0	0.31155115366	0.11989416927	80.498504639	1	0	0	0	0	4.0055580139	-0.99039274454	-2.2770500847E-016	0.13813842833	-0.99004268646	4.9005658675E-015	0.14007613063	0.64889639616	0	0.000097561307484	0	0.50916707516	0	0	0	0	0	0	0	0	0	0	0	0	0	0.64889639616	0.49521633983	0	-0.06875000149
0	0.49416470528	293.14898682	-0.020920114592	1.2976399168E-016	-0.043364655226	0.4533765018	0	25.905014038	25.905014038	0	52.421657562	52.421657562	-0.000022242384148	0	0.30354136229	0.13197316229	80.445251465	1	0	0	0	0	4.0112729073	-0.99610388279	-1.1296199468E-016	0.087963588536	-0.99648249149	0	0.083644255996	0.64879816771	0	0.000097560274298	0	0.50583529472	0	0	0	0	0	0	0	0	0	0	0	0	0	0.64879816771	0.49789920449	0	-0.043749999255
0	0.49749934673	293.14898682	-0.014880295843	9.2151295135E-017	-0.042768001556	0.45326024294	0	27.699829102	27.699829102	0	55.678096771	55.678096771	-0.000025822488169	0	0.26655375957	0.10116481036	80.482749939	1	0	0	0	0	4.0111804008	-0.99926972389	1.0369541453E-016	0.037689413875	-0.99916398525	-1.3881200292E-015	0.040422096848	0.62117618322	0	0.000097561402072	0	0.50250065327	0	0	0	0	0	0	0	0	0	0	0	0	0	0.62117618322	0.49947607517	0	-0.018750000745
0	0.50083357096	293.14898682	-0.0084932437167	5.3959969207E-017	-0.041331447661	0.45300376415	0	28.366001129	28.366001129	0	56.637630463	56.637630463	-0.000028240216125	0	0.27737125754	0.11128271371	80.480751038	1	0	0	0	0	4.0103597641	-0.9999011755	1.129162549E-016	-0.012561276555	-0.99987751245	2.0822399184E-015	-0.014022609219	0.60873091221	0	0.000097561627626	0	0.49916645885	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60873091221	0.49982133508	0	0.0062500000931
0	0.50416833162	293.14898682	-0.0019107531989	1.7753997517E-017	-0.038964558393	0.45349383354	0	27.254817963	27.254817963	0	54.059165955	54.059165955	-0.000023009104552	0	0.30897763371	0.1403310746	80.472999573	1	0	0	0	0	4.0120062828	-0.99800473452	-1.1292574431E-016	-0.062828145921	-0.99798250198	0	-0.063266351819	0.6234267354	0	0.00009756172949	0	0.49583163857	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6234267354	0.49882146716	0	0.03125
0	0.50750148296	293.14898682	0.0049120793119	-1.6263421362E-017	-0.036056052893	0.45281887054	0	26.309923172	26.309923172	0	51.841915131	51.841915131	-0.000025662360713	0	0.35755598545	0.18047702312	80.42199707	1	0	0	0	0	4.0080890656	-0.99356722832	-1.635038286E-019	-0.11306679249	-0.99440002441	0	-0.10550640523	0.63448679447	0	0.000097561838629	0	0.49249854684	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63448679447	0.49671855569	0	0.05624999851
0	0.43342205882	293.1499939	-0.0057541504502	-8.7671218763E-017	0.089828491211	0.45330563188	0	23.782819748	23.782819748	0	54.872253418	54.872253418	-0.000025539929993	0	0.78068900108	0.39020684361	80.120750427	1	0	0	0	0	4.023888588	-0.051538668573	2.388128662E-016	0.99865698814	-0.054893899709	0	0.99849098921	0.70408481359	0	0.000078706383647	0	0.56657797098	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70408481359	0.025000000373	0	-0.49916192889
0	0.43367001414	293.1499939	-0.011174884625	-1.5962159867E-016	0.088358104229	0.45307925344	0	22.514751434	22.514751434	0	51.916755676	51.916755676	-0.000022847429136	0	0.77280145884	0.38740023971	80.357254028	1	0	0	0	0	4.0197291374	-0.10070051998	0	0.99489670992	-0.094027899206	0	0.99555504322	0.7260787487	0	0.000097244868812	0	0.56633001566	0	0	0	0	0	0	0	0	0	0	0	0	0	0.7260787487	0.050000000745	0	-0.49734276533
0	0.43408992887	293.1499939	-0.016699399799	-1.8627694466E-016	0.086344152689	0.45239305496	0	24.34072876	24.34072876	0	56.072940826	56.072940826	-0.000048328885896	0	0.78910571337	0.39709919691	79.241065979	1	0	0	0	0	4.0151491165	-0.1508115381	0	0.98854267597	-0.16395691037	0	0.98640668392	0.69869112968	0	0.000097423304396	0	0.56591004133	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69869112968	0.07500000298	0	-0.49427908659
0	0.434153229	293.1499939	-0.017382280901	-1.8566757063E-016	0.086068816483	0.45278188586	0	24.958244324	24.958244324	0	57.487171173	57.487171173	-0.000026638917916	0	0.78965622187	0.39692729712	81.142105103	1	0	0	0	0	4.0159535408	-0.15683801472	0	0.98758524656	-0.16854974627	0	0.98565220833	0.68586444855	0	0.000097433410701	0	0.5658467412	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68586444855	0.077996470034	0	-0.49375000596
0	0.44047027826	293.14300537	-0.04657619819	4.7363825862E-017	0.05824881047	0.45267638564	0	24.464670181	24.464670181	0	55.541809082	55.541809082	-0.00005272821727	0	0.80124944448	0.40860036016	86.024513245	1	0	0	0	0	3.9972779751	-0.45106744766	-1.4591897463E-016	0.89246314764	-0.45575901866	0	0.88985854387	0.72564804554	0	0.000097550022474	0	0.55952972174	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72564804554	0.22499999404	0	-0.44641378522
0	0.44081971049	293.14300537	-0.047563001513	5.8191970805E-017	0.056791935116	0.45294508338	0	26.425008774	26.425008774	0	59.94467926	59.94467926	-0.000012459790014	0	0.79863297939	0.40482151508	90.09223938	1	0	0	0	0	3.9966993332	-0.46131566167	-4.6286674577E-017	0.88720363379	-0.46565514803	0	0.88481354713	0.68862104416	0	0.000097550801001	0	0.55918031931	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68862104416	0.23011241853	0	-0.44374999404
0	0.44667670131	293.14599609	-0.057700607926	2.1294919161E-016	0.034069262445	0.45300856233	0	27.610532761	27.610532761	0	61.813514709	61.813514709	-0.000015110971617	0	0.80313825607	0.40943148732	98.177742004	1	0	0	0	0	3.9885487556	-0.60064744949	0	0.79948860407	-0.59992444515	0.00000000000043551650459	0.79993516207	0.68390470743	0	0.000097557203844	0	0.55332326889	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68390470743	0.30000001192	0	-0.39983153343
0	0.46001973748	293.14898682	-0.06296119839	3.6976373632E-016	-0.0067274374887	0.45297154784	0	28.484912872	28.484912872	0	61.921512604	61.921512604	-0.000022758975319	0	0.6794321537	0.33545702696	98.417434692	1	0	0	0	0	3.9865505695	-0.79980653524	-9.5484932266E-018	0.60022252798	-0.80010420084	0.000000000000014786782909	0.59970092773	0.67091345787	0	0.000097560201539	0	0.53998023272	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67091345787	0.40000000596	0	-0.299785465
0	0.46082001925	293.14898682	-0.06259958446	3.7210993818E-016	-0.0086050191894	0.45336660743	0	26.859783173	26.859783173	0	58.285663605	58.285663605	0.000005063457138	0	0.65380936861	0.32072842121	88.943061829	1	0	0	0	0	3.9872939587	-0.80864059925	-1.8112509175E-016	0.58826035261	-0.80507838726	-0.000000000000012091082767	0.59306162596	0.70071828365	0	0.000097559561254	0	0.53917998075	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70071828365	0.40439113975	0	-0.29374998808
0	0.48082718253	293.14898682	-0.043367352337	2.7590271842E-016	-0.039315357804	0.45321318507	0	25.740571976	25.740571976	0	53.533618927	53.533618927	-0.0000069404977694	0	0.40263232589	0.17670626938	83.373001099	1	0	0	0	0	4.0019345284	-0.95742619038	0	0.28860449791	-0.95950430632	0.000000000000026725397205	0.28151041269	0.67326277494	0	0.0000975599105	0	0.51917278767	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67326277494	0.47872367501	0	-0.14374999702
0	0.43504589796	293.14898682	-0.024787552655	-1.6580581269E-016	0.081947289407	0.45319607854	0	24.670761108	24.670761108	0	56.708557129	56.708557129	0.0000077844715634	0	0.78578299284	0.39592757821	80.122764587	1	0	0	0	0	4.012732029	-0.2260556072	0	0.97409373522	-0.23743996024	0	0.97139424086	0.69701379538	0	0.000097502335848	0	0.56495410204	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69701379538	0.11249999702	0	-0.48700523376
0	0.43832057714	293.14456177	-0.040223713964	-2.8509448174E-017	0.067148700356	0.45282068849	0	25.828666687	25.828666687	0	58.926521301	58.926521301	-0.000028039359677	0	0.78745770454	0.39837855101	86.595535278	1	0	0	0	0	4.002348423	-0.38050198555	0	0.92474299669	-0.3875874579	0	0.92162835598	0.69117921591	0	0.000097543299489	0	0.56167942286	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69117921591	0.18965952098	0	-0.46250000596
0	0.44165292382	293.14300537	-0.049501333386	8.1954553698E-017	0.053397160023	0.45296001434	0	26.357830048	26.357830048	0	59.679504395	59.679504395	-0.000016269908883	0	0.79404735565	0.40289539099	91.380241394	1	0	0	0	0	3.9950556755	-0.48458817601	3.302878626E-018	0.87470549345	-0.4875202477	0	0.87296324968	0.6929962635	0	0.000097552168882	0	0.55834710598	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6929962635	0.24177922308	0	-0.4375
0	0.44546458125	293.1451416	-0.0559787862	1.8445664439E-016	0.038453191519	0.45275220275	0	25.546768188	25.546768188	0	57.348114014	57.348114014	-0.000038273406972	0	0.76969814301	0.39117082953	84.583511353	1	0	0	0	0	3.9898278713	-0.57570141554	0	0.81762832403	-0.58271336555	0	0.81261062622	0.72343850136	0	0.00009755618521	0	0.55453544855	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72343850136	0.28749999404	0	-0.4089564383
0	0.44582018256	293.14538574	-0.05647520721	1.9311492253E-016	0.037145923823	0.45300596952	0	26.630170822	26.630170822	0	59.732532501	59.732532501	-0.000025258948881	0	0.77193623781	0.39147529006	94.141120911	1	0	0	0	0	3.9895751476	-0.58318179846	0	0.81230258942	-0.58691161871	0	0.80960226059	0.7031661272	0	0.000097556570836	0	0.55417978764	0	0	0	0	0	0	0	0	0	0	0	0	0	0.7031661272	0.29124352336	0	-0.40625
0	0.44832146168	293.14700317	-0.059331901371	2.4747867499E-016	0.02801210247	0.45295867324	0	26.679992676	26.679992676	0	59.510677338	59.510677338	-0.000025809551516	0	0.7584322691	0.38379997015	89.061279297	1	0	0	0	0	3.9872124195	-0.63202691078	0	0.77490651608	-0.63495641947	0	0.77250516415	0.70865046978	0	0.000097557960544	0	0.55167853832	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70865046978	0.31577539444	0	-0.38749998808
0	0.45499044657	293.14898682	-0.063295692205	3.382497167E-016	0.0069289873354	0.4529157877	0	28.50541687	28.50541687	0	62.650566101	62.650566101	-0.000031236169889	0	0.71875357628	0.35836103559	108.02319336	1	0	0	0	0	3.9849946499	-0.73750853539	0	0.6753090024	-0.738327384	0	0.67439210415	0.6726987958	0	0.000097560274298	0	0.54500955343	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6726987958	0.36874544621	0	-0.33750000596
0	0.45832592249	293.14898682	-0.062936149538	3.6274948296E-016	-0.0023143680301	0.45277997851	0	26.610246658	26.610246658	0	58.060337067	58.060337067	-0.000032310024835	0	0.67084234953	0.33235958219	84.185333252	1	0	0	0	0	3.9857082367	-0.78017985821	0	0.62551236153	-0.77674353123	0	0.62976849079	0.71058684587	0	0.000097560732684	0	0.54167413712	0	0	0	0	0	0	0	0	0	0	0	0	0	0.71058684587	0.39018338919	0	-0.3125
0	0.46234288812	293.14898682	-0.061990048736	3.7677100167E-016	-0.01209633518	0.45275899768	0	28.011709213	28.011709213	0	60.585403442	60.585403442	-0.000035080793168	0	0.61535853148	0.30062153935	93.147773743	1	0	0	0	0	3.9872276783	-0.82470542192	2.5073449097E-017	0.5655144453	-0.82361739874	5.0186757182E-015	0.56679487228	0.67654949427	0	0.000097559968708	0	0.53765708208	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67654949427	0.41249999404	0	-0.28238487244
0	0.46249583364	293.14898682	-0.061912853271	3.7697000147E-016	-0.012394274585	0.45250183344	0	27.682296753	27.682296753	0	59.855484009	59.855484009	-0.000069971327321	0	0.6161866188	0.3009776473	91.196975708	1	0	0	0	0	3.987082243	-0.82627636194	0	0.56322515011	-0.82575112581	0	0.56366670132	0.68189835548	0	0.000097559939604	0	0.53750413656	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68189835548	0.41332051158	0	-0.28125
0	0.46832874417	293.14898682	-0.058097787201	3.6821239548E-016	-0.023833014071	0.45259892941	0	26.266170502	26.266170502	0	56.085842133	56.085842133	-0.000063372353907	0	0.55613845587	0.26276612282	85.380714417	1	0	0	0	0	3.9909465313	-0.87941783667	0	0.4760003984	-0.87699699402	0	0.4800529778	0.6946259737	0	0.000097558608104	0	0.53167128563	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6946259737	0.43990662694	0	-0.23749999702
0	0.46915659308	293.14898682	-0.05744997412	3.654501681E-016	-0.025373874232	0.45331305265	0	27.704679489	27.704679489	0	59.051197052	59.051197052	0.000030271474316	0	0.5431432724	0.25624796748	86.443962097	1	0	0	0	0	3.9921250343	-0.88600426912	0	0.46363127232	-0.88365936279	0.000000000000066122542825	0.4678798914	0.6683369875	0	0.000097559743153	0	0.53084337711	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6683369875	0.44311273098	0	-0.23125000298
0	0.47499808669	293.14898682	-0.051007065922	3.317711058E-016	-0.033867042512	0.45234197378	0	27.131219864	27.131219864	0	57.119762421	57.119762421	-0.000087913540483	0	0.45310625434	0.20261608064	82.025047302	1	0	0	0	0	3.9965987206	-0.92655050755	-8.6317744486E-018	0.37611466646	-0.92288613319	0	0.38441357017	0.6676954031	0	0.00009755820065	0	0.52500188351	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6676954031	0.46346390247	0	-0.1875
0	0.47582653165	293.14898682	-0.050048891455	3.2453045641E-016	-0.034648444504	0.45303508639	0	25.809610367	25.809610367	0	54.241535187	54.241535187	-0.000014224800907	0	0.46217769384	0.20957480371	85.565994263	1	0	0	0	0	3.9980862141	-0.93150502443	-1.20975244E-016	0.3636674881	-0.93425047398	0	0.35651648045	0.68521523476	0	0.000097557422123	0	0.52417343855	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68521523476	0.46584740281	0	-0.18125000596
0	0.48526009917	293.14898682	-0.03645465523	2.2601081023E-016	-0.042338550091	0.45284673572	0	28.07182312	28.07182312	0	57.849330902	57.849330902	-0.000022903715944	0	0.32666832209	0.12787677348	82.238143921	1	0	0	0	0	4.0042829514	-0.97500771284	0	0.22200897336	-0.972214818	-2.6282248625E-015	0.23383308947	0.63062059879	0	0.000097559932328	0	0.51473993063	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63062059879	0.48750001192	0	-0.11052937806
0	0.48583233356	293.14898682	-0.035460788757	2.1991585231E-016	-0.04245781526	0.4522780776	0	26.81696701	26.81696701	0	55.19877243	55.19877243	-0.000062484898081	0	0.33341836929	0.13017380238	79.662216187	1	0	0	0	0	4.0035471916	-0.97694694996	3.9118909724E-017	0.21338687837	-0.9741949439	-8.7985047647E-015	0.22509436309	0.65048193932	0	0.000097560448921	0	0.51416766644	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65048193932	0.48854145408	0	-0.10625000298
0	0.4883287847	293.14898682	-0.03126366809	1.9326217391E-016	-0.043098997325	0.4534830749	0	26.175582886	26.175582886	0	53.601810455	53.601810455	-0.0000071835338531	0	0.32546514273	0.13710936904	81.459747314	1	0	0	0	0	4.0079212189	-0.98440104723	-1.6838203693E-016	0.17582422495	-0.98497384787	0	0.17270444334	0.65497493744	0	0.000097560987342	0	0.5116712451	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65497493744	0.49208277464	0	-0.08749999851
0	0.48916313052	293.14898682	-0.02988772653	1.8403455728E-016	-0.043466694653	0.4532841146	0	27.406431198	27.406431198	0	56.026828766	56.026828766	-0.0000042421843318	0	0.29627642035	0.11295752972	79.624076843	1	0	0	0	0	4.0076947212	-0.9865603447	-2.0855516849E-016	0.16327506304	-0.9848818779	-0.000000000000011617565091	0.17322674394	0.63626217842	0	0.000097560216091	0	0.51083689928	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63626217842	0.49317616224	0	-0.08124999702
0	0.5116712451	293.14898682	0.013050294481	-5.589528729E-017	-0.031941197813	0.4534830749	0	27.42622757	27.42622757	0	53.601810455	53.601810455	-0.0000071835338531	0	0.35581868887	0.17680467665	81.459747314	1	0	0	0	0	4.0079293251	-0.98440104723	1.6838203693E-016	-0.17582397163	-0.98497384787	0	-0.17270444334	0.62156015635	0	0.000097560754512	0	0.4883287847	0	0	0	0	0	0	0	0	0	0	0	0	0	0.62156015635	0.49208277464	0	0.08749999851
0	0.43581989408	293.14801025	-0.029556380585	-1.3829742511E-016	0.078495815396	0.45282018185	0	25.337684631	25.337684631	0	58.137882233	58.137882233	-0.000023893770049	0	0.79000359774	0.39796772599	83.311470032	1	0	0	0	0	4.0095448494	-0.27144950628	0	0.96241480112	-0.28199866414	0	0.95931690931	0.68549317122	0	0.000097521784483	0	0.56418007612	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68549317122	0.13516777754	0	-0.48124998808
0	0.43590787053	293.14801025	-0.030011814088	-1.3564954718E-016	0.078149132431	0.45332372189	0	24.662496567	24.662496567	0	56.577507019	56.577507019	0.000020295405193	0	0.79139113426	0.39929327369	80.453521729	1	0	0	0	0	4.0100197792	-0.27615872025	0	0.96109104156	-0.28592020273	0	0.95822840929	0.70016044378	0	0.000097523326986	0	0.56409209967	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70016044378	0.13750000298	0	-0.4805302918
0	0.43965828419	293.14309692	-0.044318787754	2.1289546126E-017	0.06154518947	0.45259544253	0	24.309354782	24.309354782	0	55.291061401	55.291061401	-0.000061659717176	0	0.80040538311	0.40892094374	85.096862793	1	0	0	0	0	3.9987142086	-0.42610067129	0	0.90465015173	-0.43058100343	0.000000000000036387342792	0.90226823092	0.7263661027	0	0.00009754805069	0	0.56034171581	0	0	0	0	0	0	0	0	0	0	0	0	0	0.7263661027	0.21250000596	0	-0.45250895619
0	0.44326543808	293.14346313	-0.052684683353	1.2441241105E-016	0.047072894871	0.45259028673	0	26.729078293	26.729078293	0	60.299736023	60.299736023	-0.000064548170485	0	0.79482573271	0.40394580364	90.641433716	1	0	0	0	0	3.9920213223	-0.52587002516	0	0.85054010153	-0.52857798338	0	0.84861415625	0.69022840261	0	0.000097554489912	0	0.55673456192	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69022840261	0.26249998808	0	-0.42545685172
0	0.48249900341	293.14898682	-0.040892489254	2.5751802712E-016	-0.040659103543	0.45227012038	0	26.701019287	26.701019287	0	55.339923859	55.339923859	-0.000073835682997	0	0.37157732248	0.15211823583	79.983726501	1	0	0	0	0	4.0013637543	-0.96463823318	0	0.26349952817	-0.96151596308	0	0.27405241132	0.65651154518	0	0.000097558142443	0	0.51750099659	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65651154518	0.48242849112	0	-0.13124999404
0	0.43337005377	293.1499939	-0.0037164099049	-4.21898376E-017	0.090109370649	0.45307260752	0	24.247964859	24.247964859	0	55.952087402	55.952087402	-0.000013899548321	0	0.78073358536	0.39014863968	80.050247192	1	0	0	0	0	4.025247097	-0.033104676753	0	0.9994405508	-0.034725300968	0	0.99937200546	0.69573539495	0	0.000071878297604	0	0.56662994623	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69573539495	0.016666699201	0	-0.49957582355
0	0.43339237571	293.1499939	-0.0046985065565	-6.831208223E-017	0.089989647269	0.45317485929	0	24.042461395	24.042461395	0	55.475021362	55.475021362	-0.00001555428571	0	0.77925616503	0.38940998912	80.092498779	1	0	0	0	0	4.0247864723	-0.042068853974	0	0.99910610914	-0.047683399171	0	0.99884498119	0.69918888807	0	0.000063095547375	0	0.56660759449	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69918888807	0.020833399147	0	-0.4993969202
0	0.43359142542	293.1499939	-0.0098100956529	-1.487264521E-016	0.088829629123	0.45330938697	0	22.730863571	22.730863571	0	52.424606323	52.424606323	-0.000021955982447	0	0.77731871605	0.38937139511	80.282501221	1	0	0	0	0	4.0216054916	-0.088167160749	0	0.99608546495	-0.083643853664	0	0.99648249149	0.72231888771	0	0.000097145617474	0	0.56640857458	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72231888771	0.043749999255	0	-0.49789920449
0	0.43396881223	293.1499939	-0.015278745443	-1.8321601905E-016	0.086874760687	0.45220455527	0	23.322486877	23.322486877	0	53.7421875	53.7421875	-0.000041004361265	0	0.78349673748	0.39463198185	80.773750305	1	0	0	0	0	4.0146460533	-0.13826695085	0	0.99037510157	-0.14007613063	0	0.99004268646	0.71648329496	0	0.000097396266938	0	0.56603121758	0	0	0	0	0	0	0	0	0	0	0	0	0	0.71648329496	0.06875000149	0	-0.49521633983
0	0.43724796176	293.14599609	-0.036183349788	-7.5397406955E-017	0.072039946914	0.45232489705	0	23.995992661	23.995992661	0	54.87921524	54.87921524	-0.0000799655827	0	0.79217737913	0.40142178535	82.14654541	1	0	0	0	0	4.0046839714	-0.33862653375	0	0.94089776278	-0.34426063299	0	0.93854010105	0.7194570303	0	0.000097537689726	0	0.56275200844	0	0	0	0	0	0	0	0	0	0	0	0	0	0.7194570303	0.16875000298	0	-0.4706145227
0	0.43998625875	293.14300537	-0.04534740001	3.2033813301E-017	0.060181539506	0.45292299986	0	26.290306091	26.290306091	0	59.752056122	59.752056122	-0.000012832093489	0	0.79919743538	0.40548810363	88.893104553	1	0	0	0	0	3.9983277321	-0.43641853333	0	0.89971154928	-0.44180443883	6.4551305178E-015	0.89695435762	0.68885564804	0	0.000097548974736	0	0.56001377106	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68885564804	0.2176413238	0	-0.44999998808
0	0.44005909562	293.14300537	-0.045531585813	3.425695715E-017	0.059922806919	0.45326381922	0	25.907323837	25.907323837	0	58.872684479	58.872684479	0.000029240818549	0	0.80031365156	0.40677243471	85.606872559	1	0	0	0	0	3.9985420704	-0.43867760897	9.5344115106E-019	0.8986210227	-0.4443680048	0	0.89571934938	0.69683712721	0	0.000097549142083	0	0.55994093418	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69683712721	0.21875	0	-0.4494176209
0	0.44332292676	293.14349365	-0.05280200392	1.2584745692E-016	0.046857681125	0.45278581977	0	26.951667786	26.951667786	0	60.795043945	60.795043945	-0.000037215882912	0	0.79562699795	0.40390428901	92.151420593	1	0	0	0	0	3.9921219349	-0.52725529671	0	0.84967756271	-0.53024208546	0	0.84758037329	0.68615353107	0	0.000097554555396	0	0.55667710304	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68615353107	0.26318407059	0	-0.42500001192
0	0.44378975034	293.14376831	-0.053581930697	1.376550565E-016	0.045126255602	0.45275843143	0	25.195581436	25.195581436	0	56.773273468	56.773273468	-0.000041891795263	0	0.80614441633	0.41163828969	85.389122009	1	0	0	0	0	3.9916727543	-0.53833925724	0	0.84269833565	-0.54735565186	0	0.83680039644	0.72144508362	0	0.000097554955573	0	0.55621027946	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72144508362	0.26875001192	0	-0.42151382565
0	0.45415943861	293.14898682	-0.063129909337	3.2919805793E-016	0.0094664180651	0.4527143836	0	28.009916306	28.009916306	0	61.674968719	61.674968719	-0.000034397027775	0	0.72496718168	0.36200416088	106.24876404	1	0	0	0	0	3.9849028587	-0.72594946623	0	0.68771618605	-0.72630625963	0	0.68732327223	0.68113905191	0	0.000097560063296	0	0.54584056139	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68113905191	0.36296322942	0	-0.34375
0	0.46331995726	293.14898682	-0.061681039631	3.769246058E-016	-0.014059027657	0.45343777537	0	27.115371704	27.115371704	0	58.522727966	58.522727966	0.000025257126254	0	0.62821644545	0.30666172504	88.426651001	1	0	0	0	0	3.9884197712	-0.83453863859	-6.1884359475E-017	0.55090618134	-0.83398318291	0	0.55168753862	0.68899655342	0	0.000097559444839	0	0.53668004274	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68899655342	0.41735631227	0	-0.27500000596
0	0.46359750628	293.14898682	-0.061589632183	3.7697283374E-016	-0.014740161598	0.45303577185	0	27.767034531	27.767034531	0	59.895637512	59.895637512	-0.000018561793695	0	0.62268054485	0.30254352093	93.818107605	1	0	0	0	0	3.9880754948	-0.83724707365	0	0.54676687717	-0.8354395628	0	0.5494607091	0.67642194033	0	0.000097559219284	0	0.53640252352	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67642194033	0.41874998808	0	-0.272960186
0	0.4766587913	293.14898682	-0.049138907343	3.1750270345E-016	-0.035751819611	0.45328581333	0	27.565301895	27.565301895	0	57.829681396	57.829681396	0.000027336183848	0	0.44344303012	0.19721831381	82.676277161	1	0	0	0	0	3.9986314774	-0.93627548218	0	0.35120809078	-0.93282771111	0	0.36015105247	0.65500199795	0	0.000097556709079	0	0.5233412385	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65500199795	0.46818995476	0	-0.17499999702
0	0.47684565187	293.14898682	-0.048908732831	3.1597452367E-016	-0.036023773253	0.45289734006	0	28.075962067	28.075962067	0	58.879112244	58.879112244	-0.000016827178115	0	0.43549492955	0.19210186601	85.489738464	1	0	0	0	0	3.9982328415	-0.93730759621	0	0.34841257334	-0.93389040232	0	0.35721006989	0.64526861906	0	0.000097556636319	0	0.52315431833	0	0	0	0	0	0	0	0	0	0	0	0	0	0.64526861906	0.46875	0	-0.17362251878
0	0.48666486144	293.14898682	-0.03401305899	2.1101500511E-016	-0.042629085481	0.45250311494	0	25.717626572	25.717626572	0	52.845108032	52.845108032	-0.000040696195356	0	0.34691542387	0.14443381131	81.382499695	1	0	0	0	0	4.0044436455	-0.97959959507	8.7575960644E-017	0.20085680485	-0.98064875603	-9.3718478141E-015	0.19516718388	0.66377574205	0	0.000097561285656	0	0.51333510876	0	0	0	0	0	0	0	0	0	0	0	0	0	0.66377574205	0.48983150721	0	-0.10000000149
0	0.48749637604	293.14898682	-0.032617941499	2.0225599622E-016	-0.0428291969	0.4530890584	0	25.552471161	25.552471161	0	52.415527344	52.415527344	-0.000020410021534	0	0.34539815784	0.14998678863	81.345245361	1	0	0	0	0	4.0064792633	-0.98208165169	0	0.18834730983	-0.98415648937	0	0.17724400759	0.6640150547	0	0.0000975619987	0	0.51250362396	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6640150547	0.49098628759	0	-0.09375
0	0.51040112972	293.14898682	0.010555705987	-4.4282806382E-017	-0.033594269305	0.45283356309	0	29.34081459	29.34081459	0	57.48575592	57.48575592	-0.000026177220207	0	0.31854319572	0.14802022278	81.141906738	1	0	0	0	0	4.0068993568	-0.98760294914	2.2863248308E-016	-0.15672449768	-0.98565220833	9.0781374456E-015	-0.16854974627	0.5944955349	0	0.000097559488495	0	0.48959884048	0	0	0	0	0	0	0	0	0	0	0	0	0	0.5944955349	0.49375000596	0	0.077996470034
0	0.51083689928	293.14898682	0.011396726593	-4.819492731E-017	-0.033014088869	0.4532841146	0	28.62039566	28.62039566	0	56.026828766	56.026828766	-0.0000042421843318	0	0.33004420996	0.1566490531	79.624076843	1	0	0	0	0	4.0076980591	-0.9865603447	2.0855516849E-016	-0.16327480972	-0.9848818779	0.000000000000011617565091	-0.17322674394	0.60575532913	0	0.000097558964626	0	0.48916313052	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60575532913	0.49317616224	0	0.08124999702
0	0.43422231078	293.1499939	-0.018090117723	-1.8510365845E-016	0.085776843131	0.45323371887	0	24.329364777	24.329364777	0	56.029819489	56.029819489	-0.0000046844429562	0	0.78912442923	0.39666166902	79.474746704	1	0	0	0	0	4.0165491104	-0.16338372231	0	0.98654252291	-0.17322674394	0	0.9848818779	0.69944906235	0	0.000097444411949	0	0.56577765942	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69944906235	0.08124999702	0	-0.49317616224
0	0.43436509371	293.14968872	-0.0194306802	-1.8065815161E-016	0.08509209007	0.45343413949	0	23.284349442	23.284349442	0	53.60559082	53.60559082	-0.0000070964551924	0	0.78350508213	0.39389014244	81.21849823	1	0	0	0	0	4.0164241791	-0.17592465878	1.5517110228E-016	0.98438310623	-0.17270444334	0	0.98497384787	0.71861672401	0	0.000097461175756	0	0.56563490629	0	0	0	0	0	0	0	0	0	0	0	0	0	0.71861672401	0.08749999851	0	-0.49208280444
0	0.43485832214	293.14898682	-0.023433413357	-1.7236175505E-016	0.082718588412	0.45223298669	0	24.00318718	24.00318718	0	55.197551727	55.197551727	-0.000062746003096	0	0.78295999765	0.39496061206	79.825370789	1	0	0	0	0	4.0115237236	-0.21346305311	0	0.97693037987	-0.22509436309	0	0.9741949439	0.70909494162	0	0.000097494659713	0	0.56514173746	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70909494162	0.10625000298	0	-0.48854145408
0	0.43498638272	293.14898682	-0.024384871125	-1.6787850231E-016	0.08217895031	0.45280218124	0	25.164325714	25.164325714	0	57.850803375	57.850803375	-0.000023250184313	0	0.78493511677	0.39515626431	82.239624023	1	0	0	0	0	4.012357235	-0.22208084166	0	0.97499144077	-0.23383308947	0	0.972214818	0.68610781431	0	0.000097499905678	0	0.56501364708	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68610781431	0.11052937806	0	-0.48750001192
0	0.43787285686	293.14511108	-0.038582988083	-4.6990608587E-017	0.069261543453	0.45300292969	0	23.751581192	23.751581192	0	54.243106842	54.243106842	-0.000014105561604	0	0.79969775677	0.40750163794	85.527252197	1	0	0	0	0	4.0039196014	-0.36369100213	0	0.93149578571	-0.35651612282	0	0.93425047398	0.72746098042	0	0.000097541153082	0	0.56212711334	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72746098042	0.18125000596	0	-0.46584743261
0	0.43820139766	293.14477539	-0.039797373116	-3.3144055119E-017	0.067660875618	0.45231038332	0	25.029819489	25.029819489	0	57.118934631	57.118934631	-0.00008811277803	0	0.78857624531	0.39947766066	82.05695343	1	0	0	0	0	4.002146244	-0.37613487244	0	0.92654234171	-0.38441327214	0	0.92288613319	0.70681893826	0	0.000097542790172	0	0.56179863214	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70681893826	0.1875	0	-0.46346393228
0	0.44089993834	293.14300537	-0.047741524875	6.0558488215E-017	0.056504208595	0.45328745246	0	26.036399841	26.036399841	0	59.053344727	59.053344727	0.000030179642636	0	0.79972338676	0.40614897013	86.44455719	1	0	0	0	0	3.9968967438	-0.46363505721	0	0.88600236177	-0.46788036823	0	0.88365936279	0.6966354847	0	0.000097550939245	0	0.55910003185	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6966354847	0.23125000298	0	-0.44311273098
0	0.4413395524	293.14300537	-0.048727374524	7.3843240463E-017	0.054695513099	0.4525744915	0	24.75318718	24.75318718	0	56.086017609	56.086017609	-0.000063407118432	0	0.79872214794	0.40683242679	85.325973511	1	0	0	0	0	3.9954228401	-0.47600185871	0	0.87941706181	-0.48005288839	0	0.87699699402	0.72301656008	0	0.000097551659564	0	0.5586604476	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72301656008	0.23749999702	0	-0.43990662694
0	0.44488573074	293.14468384	-0.055347736925	1.6915822351E-016	0.040615051985	0.45248496532	0	26.629390717	26.629390717	0	59.855712891	59.855712891	-0.000070005211455	0	0.78072506189	0.39501109719	91.162284851	1	0	0	0	0	3.99005723	-0.56321418285	0	0.82628369331	-0.56366670132	0	0.82575112581	0.69878345728	0	0.000097555668617	0	0.55511426926	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69878345728	0.28125	0	-0.41332051158
0	0.44499054551	293.14477539	-0.055496621877	1.7186523493E-016	0.040213469416	0.45274227858	0	26.959745407	26.959745407	0	60.585666656	60.585666656	-0.000035127141018	0	0.77715754509	0.39343816042	93.100372314	1	0	0	0	0	3.9901883602	-0.56550353765	0	0.82471287251	-0.56679487228	0	0.82361739874	0.69312447309	0	0.000097555777756	0	0.55500942469	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69312447309	0.28238487244	0	-0.41249999404
0	0.44796797633	293.14691162	-0.059004098177	2.4102047228E-016	0.029257170856	0.45276984572	0	26.009717941	26.009717941	0	58.060966492	58.060966492	-0.00003240328806	0	0.76733481884	0.38773858547	84.155754089	1	0	0	0	0	3.9873991013	-0.62549680471	0	0.78019243479	-0.62976849079	0	0.77674353123	0.72060024738	0	0.000097557691333	0	0.55203205347	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72060024738	0.3125	0	-0.39018338919
0	0.45082375407	293.14825439	-0.061599317938	2.8773492166E-016	0.019826648757	0.45291152596	0	28.24446106	28.24446106	0	62.650733948	62.650733948	-0.000031207899156	0	0.75393897295	0.37908941507	108.03768921	1	0	0	0	0	3.9858443737	-0.67529225349	0	0.73752379417	-0.67439210415	0	0.738327384	0.67643946409	0	0.000097559124697	0	0.54917621613	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67643946409	0.33750000596	0	-0.36874544621
0	0.45788881183	293.14898682	-0.063019186258	3.6019427572E-016	-0.0012598593021	0.45296803117	0	27.24920845	27.24920845	0	59.51071167	59.51071167	-0.000025747636755	0	0.67043662071	0.33191859722	89.058929443	1	0	0	0	0	3.9856293201	-0.77489346266	0	0.63204288483	-0.77250516415	0	0.63495641947	0.69921588898	0	0.000097560710856	0	0.54211121798	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69921588898	0.38749998808	0	-0.31577539444
0	0.4611595273	293.14898682	-0.062444809824	3.735024074E-016	-0.009491247125	0.45302081108	0	27.545846939	27.545846939	0	59.732273102	59.732273102	-0.000025200988603	0	0.63374656439	0.30698624253	94.086074829	1	0	0	0	0	3.9869728088	-0.81229406595	-1.4005601109E-016	0.5831938386	-0.80960226059	-8.9869501137E-015	0.58691161871	0.68828010559	0	0.000097559233836	0	0.5388405323	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68828010559	0.40625	0	-0.29124352336
0	0.46165952086	293.14898682	-0.062164567411	3.749184612E-016	-0.010539267212	0.45276784897	0	26.474704742	26.474704742	0	57.347434998	57.347434998	-0.000038165304431	0	0.6202019453	0.300981462	84.633583069	1	0	0	0	0	3.9871127605	-0.81762045622	-1.9612238911E-017	0.57571297884	-0.81261062622	-9.1374981498E-016	0.58271336555	0.70739591122	0	0.000097558928246	0	0.53834044933	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70739591122	0.4089564383	0	-0.28749999404
0	0.46775603294	293.14898682	-0.058647237718	3.6984208687E-016	-0.022962378338	0.45298400521	0	27.914642334	27.914642334	0	59.678649902	59.678649902	-0.000016224221326	0	0.55392515659	0.2629621923	91.375640869	1	0	0	0	0	3.9906179905	-0.87470561266	5.9395124858E-019	0.48458769917	-0.87296324968	0	0.48752066493	0.66704750061	0	0.000097558593552	0	0.53224396706	0	0	0	0	0	0	0	0	0	0	0	0	0	0.66704750061	0.4375	0	-0.24177922308
0	0.47470781207	293.14898682	-0.051379758865	3.3397752075E-016	-0.033607311547	0.45285210013	0	27.972537994	27.972537994	0	58.9255867	58.9255867	-0.000027889447665	0	0.45462292433	0.20454792678	86.593818665	1	0	0	0	0	3.9968655109	-0.92475092411	4.2808399953E-017	0.38048243523	-0.92162835598	0	0.38758760691	0.65364825726	0	0.000097558768175	0	0.52529215813	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65364825726	0.46250000596	0	-0.18965950608
0	0.48499515653	293.14898682	-0.036885157228	2.2874434437E-016	-0.04212096706	0.45324021578	0	27.502099991	27.502099991	0	56.705604553	56.705604553	0.0000081689422586	0	0.33693832159	0.13547813892	80.201080322	1	0	0	0	0	4.0047636032	-0.97411000729	0	0.22598548234	-0.97139424086	0	0.23743996024	0.64102065563	0	0.00009755956853	0	0.51500487328	0	0	0	0	0	0	0	0	0	0	0	0	0	0.64102065563	0.48700523376	0	-0.11249999702
0	0.43615216017	293.14767456	-0.031233830377	-1.2693019002E-016	0.077028594911	0.45317512751	0	23.34989357	23.34989357	0	53.536216736	53.536216736	-0.0000067221853897	0	0.78618347645	0.39712393284	83.268249512	1	0	0	0	0	4.0090703964	-0.28864985704	0	0.95741230249	-0.28151088953	0	0.95950388908	0.72459882498	0	0.000097527001344	0	0.56384783983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.72459882498	0.14374999702	0	-0.47872367501
0	0.44606459141	293.1456604	-0.056773044169	1.9869540058E-016	0.0363516137	0.45335236192	0	25.999248505	25.999248505	0	58.28679657	58.28679657	0.0000049818613661	0	0.78622448444	0.40305158496	89.057518005	1	0	0	0	0	3.9896821976	-0.58824813366	0	0.80864912271	-0.59306162596	0.00000000000018920016378	0.80507838726	0.71497154236	0	0.000097556789115	0	0.55393534899	0	0	0	0	0	0	0	0	0	0	0	0	0	0.71497154236	0.29374998808	0	-0.40439113975
0	0.4466547668	293.14599609	-0.057669185102	2.1246902981E-016	0.034142773598	0.45295828581	0	27.657880783	27.657880783	0	61.922012329	61.922012329	-0.00002275011866	0	0.80247628689	0.40888652205	98.440170288	1	0	0	0	0	3.988514185	-0.60020905733	0	0.79981660843	-0.59970092773	0.00000000000043136501315	0.80010420084	0.68311339617	0	0.000097557182016	0	0.553345263	0	0	0	0	0	0	0	0	0	0	0	0	0	0.68311339617	0.299785465	0	-0.40000000596
0	0.45999038219	293.14898682	-0.062968268991	3.6962919043E-016	-0.0066401767544	0.45302179456	0	28.433458328	28.433458328	0	61.812900543	61.812900543	-0.00001512205472	0	0.68113046885	0.33682492375	98.160873413	1	0	0	0	0	3.9865884781	-0.79947853088	0	0.60066092014	-0.79993516207	0.000000000000016775236799	0.59992444515	0.67179149389	0	0.000097560223367	0	0.54000961781	0	0	0	0	0	0	0	0	0	0	0	0	0	0.67179149389	0.39983153343	0	-0.30000001192
0	0.46931192279	293.14898682	-0.057315178216	3.6502654575E-016	-0.025697989389	0.4529709518	0	28.131818771	28.131818771	0	59.943515778	59.943515778	-0.000012375917322	0	0.53814893961	0.25300231576	90.088348389	1	0	0	0	0	3.9918630123	-0.88720554113	0	0.46131178737	-0.88481354713	0.000000000000065467718594	0.4656547308	0.66033178568	0	0.000097559619462	0	0.53068804741	0	0	0	0	0	0	0	0	0	0	0	0	0	0.66033178568	0.44374999404	0	-0.23011241853
0	0.46999469399	293.14898682	-0.056564386934	3.6212455793E-016	-0.026656011119	0.45270293951	0	26.103904724	26.103904724	0	55.541416168	55.541416168	-0.000052679344662	0	0.53967434168	0.25250738859	86.048652649	1	0	0	0	0	3.9924097061	-0.89246606827	0	0.45106202364	-0.88985854387	0.000000000000051653739473	0.45575925708	0.69413292408	0	0.000097558797279	0	0.5300052762	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69413292408	0.44641375542	0	-0.22499999404
0	0.48959884048	293.14898682	-0.029138615355	1.7936209855E-016	-0.043682109565	0.45283356309	0	28.144927979	28.144927979	0	57.48575592	57.48575592	-0.000026177220207	0	0.28392469883	0.10246996582	81.141906738	1	0	0	0	0	4.0068979263	-0.98760294914	-2.2863248308E-016	0.15672463179	-0.98565220833	-9.0781374456E-015	0.16854974627	0.62328964472	0	0.000097560565337	0	0.51040112972	0	0	0	0	0	0	0	0	0	0	0	0	0	0.62328964472	0.49375000596	0	-0.077996470034
0	0.48999908566	293.14898682	-0.028423693031	1.7491709464E-016	-0.04368725419	0.45244562626	0	27.475587845	27.475587845	0	56.073123932	56.073123932	-0.000047849673138	0	0.29055458307	0.10465545952	79.102302551	1	0	0	0	0	4.0060963631	-0.98856043816	-2.2770500847E-016	0.15069365501	-0.98640668392	-6.0531511274E-015	0.16395691037	0.63417738676	0	0.000097560783615	0	0.51000088453	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63417738676	0.49427908659	0	-0.07500000298
0	0.49333161116	293.14898682	-0.022363133729	1.3934352403E-016	-0.043458748609	0.45314246416	0	25.611164093	25.611164093	0	51.914611816	51.914611816	-0.000023240238079	0	0.31792542338	0.14087671041	80.429992676	1	0	0	0	0	4.0099163055	-0.99491500854	-1.1313699962E-016	0.10052092373	-0.99555504322	0	0.094028547406	0.65363764763	0	0.000097561111033	0	0.50666838884	0	0	0	0	0	0	0	0	0	0	0	0	0	0.65363764763	0.49734279513	0	-0.050000000745
0	0.49666529894	293.14898682	-0.016434611753	1.0161070101E-016	-0.042977109551	0.45340281725	0	27.276931763	27.276931763	0	54.920043945	54.920043945	-0.000024303772079	0	0.269059062	0.10376635194	80.480247498	1	0	0	0	0	4.0116796494	-0.99871653318	9.8415123633E-017	0.050257805735	-0.99861550331	0	0.052294898778	0.62812411785	0	0.000097561249277	0	0.50333470106	0	0	0	0	0	0	0	0	0	0	0	0	0	0.62812411785	0.49918448925	0	-0.025000000373
0	0.5	293.14898682	-0.010108289309	6.3223591357E-017	-0.041786644608	0.45296385884	0	28.382261276	28.382261276	0	56.764522552	56.764522552	-0.000028602202292	0	0.27279913425	0.10689948499	80.480003357	1	0	0	0	0	4.0102372169	-0.99997997284	0	-0.000000060276988734	-0.99997502565	0	0	0.60885798931	0	0.000097561591247	0	0.5	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60885798931	0.49986553192	0	0
0	0.50333470106	293.14898682	-0.0035802035127	2.6809914615E-017	-0.039622925222	0.45340281725	0	27.643112183	27.643112183	0	54.920043945	54.920043945	-0.000024303772079	0	0.29879078269	0.13114377856	80.480247498	1	0	0	0	0	4.0116753578	-0.99871653318	-9.8415123633E-017	-0.050257861614	-0.99861550331	0	-0.052294898778	0.61853939295	0	0.000097561700386	0	0.49666529894	0	0	0	0	0	0	0	0	0	0	0	0	0	0.61853939295	0.49918448925	0	0.025000000373
0	0.50666838884	293.14898682	0.0032169942278	-7.8874012328E-018	-0.036816701293	0.45314246416	0	26.303447723	26.303447723	0	51.914611816	51.914611816	-0.000023240238079	0	0.3488137722	0.17313952744	80.429992676	1	0	0	0	0	4.0099086761	-0.99491500854	1.1313699962E-016	-0.10052090138	-0.99555504322	0	-0.094028547406	0.63425040245	0	0.000097561482107	0	0.49333161116	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63425040245	0.49734279513	0	0.050000000745
0	0.51000088453	293.14898682	0.0097558358684	-4.0577272157E-017	-0.033923234791	0.45244562626	0	28.597511292	28.597511292	0	56.073123932	56.073123932	-0.000047849673138	0	0.32602074742	0.15406277776	79.102302551	1	0	0	0	0	4.0060963631	-0.98856043816	2.2770500847E-016	-0.15069365501	-0.98640668392	6.0531511274E-015	-0.16395691037	0.60610461235	0	0.000097560128779	0	0.48999908566	0	0	0	0	0	0	0	0	0	0	0	0	0	0.60610461235	0.49427908659	0	0.07500000298
0	0.43567374349	293.14807129	-0.028692444786	-1.4264667459E-016	0.079121209681	0.45222985744	0	24.109634399	24.109634399	0	55.338489532	55.338489532	-0.000074014824349	0	0.78826510906	0.39799296856	80.103065491	1	0	0	0	0	4.008808136	-0.26355212927	0	0.96462410688	-0.27405241132	0	0.9615162611	0.70963561535	0	0.000097519201518	0	0.56432622671	0	0	0	0	0	0	0	0	0	0	0	0	0	0.70963561535	0.13124999404	0	-0.48242849112
0	0.46499529481	293.14898682	-0.060785997659	3.7563711572E-016	-0.017767496407	0.45261085033	0	28.038520813	28.038520813	0	60.299407959	60.299407959	-0.000064474384999	0	0.59809058905	0.28671374917	90.648651123	1	0	0	0	0	3.987814188	-0.85053664446	0	0.52587598562	-0.84861469269	0	0.52857744694	0.66934341192	0	0.0000975599105	0	0.53500473499	0	0	0	0	0	0	0	0	0	0	0	0	0	0.66934341192	0.42545685172	0	-0.26249998808
0	0.47166237235	293.14898682	-0.054806996137	3.5362280883E-016	-0.029306272045	0.45262387395	0	26.078346252	26.078346252	0	55.291034698	55.291034698	-0.000061627244577	0	0.51891535521	0.24031613767	85.086624146	1	0	0	0	0	3.9934527874	-0.9046548605	0	0.42609071732	-0.90226817131	0	0.43058165908	0.69193166494	0	0.000097558593552	0	0.52833765745	0	0	0	0	0	0	0	0	0	0	0	0	0	0.69193166494	0.45250895619	0	-0.21250000596
0	0.48166036606	293.14898682	-0.042210515589	2.6688017641E-016	-0.040095381439	0.45336294174	0	27.249773026	27.249773026	0	56.574123383	56.574123383	0.000020581206627	0	0.37996813655	0.16109208763	80.526916504	1	0	0	0	0	4.0025601387	-0.96110510826	1.3918061577E-017	0.27610975504	-0.95822840929	0	0.28592020273	0.6494179368	0	0.000097557800473	0	0.51833963394	0	0	0	0	0	0	0	0	0	0	0	0	0	0.6494179368	0.4805302918	0	-0.13750000298
0	0.48197463155	293.14898682	-0.041746795177	2.6347759212E-016	-0.040435966104	0.45285996795	0	28.020147324	28.020147324	0	58.136486053	58.136486053	-0.000023644290195	0	0.36724275351	0.15192937851	83.309791565	1	0	0	0	0	4.0019774437	-0.96242880821	0	0.27139940858	-0.95931684971	0	0.28199863434	0.63538610935	0	0.000097557960544	0	0.51802539825	0	0	0	0	0	0	0	0	0	0	0	0	0	0.63538610935	0.48124998808	0	-0.13516776264


==> plotData/VerificationValidation/jSourceDistribution/jsource.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'jsource.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1288.91758039bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50499583)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{jsource.pdf}}%
    \put(0.28604093,0.08663655){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\\\end{tabular}}}}%
    \put(0.22635183,0.08665067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\\\end{tabular}}}}%
    \put(0.16523457,0.08665067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\\\end{tabular}}}}%
    \put(0.10391934,0.08665067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\\\end{tabular}}}}%
    \put(0.04387673,0.08665067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\\\end{tabular}}}}%
    \put(0.01048848,0.08665067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.67363484,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\\\end{tabular}}}}%
    \put(0.76665993,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}70\\\end{tabular}}}}%
    \put(0.86029308,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}90\\\end{tabular}}}}%
    \put(0.81340583,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\\\end{tabular}}}}%
    \put(0.7203241,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0.6271576,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\\\end{tabular}}}}%
    \put(0.57986027,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\\\end{tabular}}}}%
    \put(0.53335478,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\\\end{tabular}}}}%
    \put(0.48676445,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\\\end{tabular}}}}%
    \put(0.45965936,0.08605999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.13337984,0.01561956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha$\end{tabular}}}}%
    \put(0.48879608,0.47188513){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$j_{\mathrm{I}}$\end{tabular}}}}%
    \put(0.82016623,0.47390371){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$j_{\mathrm{B}}$\end{tabular}}}}%
    \put(0.62583973,0.00982573){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$j_{\mathrm{I}},j_{\mathrm{B}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> plotData/VerificationValidation/smoothingforGamma/Smoothed.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Smoothed.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2043.65546761bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27588518)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Smoothed.pdf}}%
    \put(0.28580952,0.24372085){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.32970674,0.13919222){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_\mathrm{I,S}$\end{tabular}}}}}%
    \put(0.6675479,0.14067009){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta_\mathrm{I,S}$\end{tabular}}}}}%
    \put(0.99792386,0.13958402){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Gamma$\end{tabular}}}}}%
    \put(0.28584932,0.20849689){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0.28584932,0.17250195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.28535187,0.13622281){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.28535187,0.10099887){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.28579626,0.06500392){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.61785158,0.24613648){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}37\end{tabular}}}}%
    \put(0.61785158,0.20554079){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.61789137,0.17558119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0.61789137,0.14613383){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.61739392,0.11712205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.61739392,0.08788822){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.61783832,0.05884183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.61799087,0.02737447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.28594881,0.02927393){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.94565008,0.24700416){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.94624702,0.20248352){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.94624702,0.15996196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.94624702,0.11521793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.94624702,0.071146){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.94624702,0.02721309){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
  \end{picture}%
\endgroup%

